In-situ-tunable spin-spin interactions in a Penning trap with in-bore optomechanics

Experimental implementations of quantum simulation must balance the controllability of the quantum system under test with decoherence typically introduced through interaction with external control fields. The ratio of coherent interaction strength to decoherence induced by stimulated emission in atomic systems is typically determined by hardware constraints, limiting the flexibility needed to explore different operating regimes. Here, we present an optomechanical system for in-situ tuning of the coherent spin-motion and spin-spin interaction strength in two-dimensional ion crystals confined in a Penning trap. The system introduces active optical positioners into the tightly constrained space of the bore of a superconducting magnet, allowing adjustability of the key hardware parameter which determines the ratio of coherent to incoherent light-matter interaction for fixed optical power. Using precision closed-loop piezo-actuated positioners, the system permits in-situ tuning of the angle-of-incidence of laser beams incident on the ion crystal up to $\theta_{\text{ODF}}\approx 28^\circ$. We characterize the system using measurements of the induced mean-field spin precession under the application of an optical dipole force in ion crystals cooled below the Doppler limit through electromagnetically induced transparency cooling. These experiments show approximately a $\times2$ variation in the ratio of the coherent to incoherent interaction strength with changing $\theta_{\text{ODF}}$, consistent with theoretical predictions. We characterize system stability over 6000 seconds; rigid mounting of optomechanics to the ion trap structure reduces differential laser movements to approximately $2\times 10^{-3}$ degrees per hour, enabling long-duration experiments. These technical developments will be crucial in future quantum simulations and sensing applications.

==> 220914_132315_odf_freq_sim_data.txt <==
x y s 
1094.679 0.09537665696734562 0.004109583707767703
1094.8841282051283 0.10397700047915669 0.004281804195223703
1095.0892564102564 0.09337748344370861 0.00411138054386701
1095.2943846153846 0.08831341301460824 0.003994365884618237
1095.4995128205128 0.0863754889178618 0.003910592500291313
1095.704641025641 0.08895857402211586 0.003998518497598033
1095.9097692307691 0.08161010260457774 0.0037327939698175347
1096.1148974358975 0.08756137479541735 0.003947867500174372
1096.3200256410257 0.1143042701737295 0.004547555655259338
1096.5251538461537 0.11573472041612484 0.00458146258336608
1096.730282051282 0.1707397080531409 0.005725841791528933
1096.9354102564103 0.25749674054758803 0.0072643477587827025
1097.1405384615384 0.2691263376457435 0.007385989353194317
1097.3456666666668 0.2831087742359514 0.007725781621113603
1097.5507948717948 0.24176719921747636 0.00699595320440115
1097.755923076923 0.16573078774266004 0.005567396693601193
1097.9610512820514 0.10206084396467124 0.00428913431616628
1098.1661794871795 0.0854320987654321 0.003906957859305192
1098.3713076923077 0.11839323467230443 0.004640432526492357
1098.5764358974359 0.18498789346246974 0.005948506695906396
1098.781564102564 0.28592399282335673 0.007744034723869912
1098.9866923076922 0.25024374390640236 0.007130175400819873
1099.1918205128204 0.27817706631819666 0.007620956964910969
1099.3969487179488 0.1843074459567654 0.005912041160144508
1099.602076923077 0.16569767441860464 0.005585161012416329
1099.8072051282052 0.12905897945659378 0.004913351247664974
1100.0123333333333 0.08883534136546185 0.003941888305394462
1100.2174615384615 0.09145646867371847 0.004030412342564476
1100.4225897435897 0.08728259135152386 0.0038913938278998406
1100.627717948718 0.08619000979431929 0.003909244833123902
1100.8328461538463 0.08174342105263158 0.003813614115427093
1101.0379743589742 0.0930791413008651 0.004037291480706797
1101.2431025641024 0.10169768201110023 0.004276596229259671
1101.4482307692308 0.0965257292690921 0.004164806776244449
1101.653358974359 0.1023696682464455 0.0042222837950597475
1101.8584871794872 0.09859827970691303 0.004153779804303963
1102.0636153846156 0.09406422315926045 0.004085374601797483
1102.2687435897435 0.08834095362508164 0.003962287062326911
1102.4738717948717 0.08086297760210803 0.0037939735938148545
1102.679 0.08216696854931664 0.0038264331337299166


==> 220914_132315_odf_freq_sim_fit.txt <==
x y 
1094.679 0.10151158548465004
1094.695 0.10134619036946883
1094.711 0.10114959810026246
1094.727 0.1009224754945695
1094.743 0.10066562102864206
1094.759 0.10037996264570918
1094.775 0.10006655483315417
1094.791 0.09972657494982455
1094.807 0.09936131878868086
1094.823 0.09897219536460498
1094.839 0.09856072092314515
1094.855 0.09812851217204992
1094.871 0.09767727874467812
1094.887 0.09720881491213611
1094.903 0.09672499056922433
1094.919 0.09622774152803686
1094.935 0.09571905916221728
1094.951 0.09520097945428733
1094.967 0.0946755715074246
1094.983 0.0941449255927788
1094.999 0.0936111408119895
1095.015 0.09307631246311764
1095.031 0.09254251920598004
1095.047 0.09201181012979236
1095.063 0.091486191831938
1095.079 0.09096761562137227
1095.095 0.09045796496365048
1095.111 0.08995904328660141
1095.127 0.08947256226598453
1095.143 0.08900013070945771
1095.159 0.0885432441545314
1095.175 0.08810327529162613
1095.191 0.08768146531756459
1095.207 0.08727891631751271
1095.223 0.0868965847642627
1095.239 0.08653527621405248
1095.255 0.08619564126663058
1095.271 0.08587817284552272
1095.287 0.08558320484140518
1095.303 0.08531091214859231
1095.319 0.08506131211088479
1095.335 0.08483426737980547
1095.351 0.08462949017491299
1095.367 0.08444654792291582
1095.383 0.084284870240363
1095.399 0.0841437572130304
1095.415 0.08402238891468865
1095.431 0.08391983609857138
1095.447 0.08383507198642591
1095.463 0.08376698507282486
1095.479 0.08371439285668551
1095.495 0.08367605640674851
1095.511 0.08365069566446053
1095.527 0.08363700538459738
1095.543 0.08363367161258921
1095.559 0.08363938859614022
1095.575 0.08365287602871906
1095.591 0.08367289652224306
1095.607 0.08369827320706295
1095.623 0.08372790735766104
1095.639 0.08376079594315565
1095.655 0.08379604900204189
1095.671 0.08383290674072956
1095.687 0.08387075625501443
1095.703 0.08390914777293056
1095.719 0.08394781031580804
1095.735 0.08398666667247644
1095.751 0.08402584757891228
1095.767 0.08406570499236203
1095.783 0.08410682434529747
1095.799 0.084150035660622
1095.815 0.08419642340509752
1095.831 0.08424733495375474
1095.847 0.08430438753412021
1095.863 0.08436947351518763
1095.879 0.0844447639036142
1095.895 0.08453270990773747
1095.911 0.08463604242989729
1095.927 0.08475776934920869
1095.943 0.08490117046073863
1095.959 0.0850697899435444
1095.975 0.08526742623953969
1095.991 0.08549811923755511
1096.007 0.08576613467361237
1096.023 0.08607594567812608
1096.039 0.0864322114250368
1096.055 0.08683975286575983
1096.071 0.08730352556301806
1096.087 0.08782858967557682
1096.103 0.08842007718437504
1096.119 0.08908315649341818
1096.135 0.08982299458406266
1096.151 0.09064471694885105
1096.167 0.09155336557930725
1096.183 0.09255385533095355
1096.199 0.09365092903612714
1096.215 0.09484911178102771
1096.231 0.09615266480500771
1096.247 0.09756553951791623
1096.263 0.09909133216200881
1096.279 0.10073323966941743
1096.295 0.10249401728096895
1096.311 0.1043759384984869
1096.327 0.1063807579377835
1096.343 0.10850967763401213
1096.359 0.11076331732399734
1096.375 0.1131416891914903
1096.391 0.11564417751157528
1096.407 0.1182695235695556
1096.423 0.1210158161602664
1096.439 0.12388048789380667
1096.455 0.12686031744973608
1096.471 0.12995143782911822
1096.487 0.133149350561849
1096.503 0.13644894573079397
1096.519 0.13984452758135796
1096.535 0.1433298453954543
1096.551 0.1468981292247728
1096.567 0.1505421300020925
1096.583 0.15425416348283222
1096.599 0.1580261574141001
1096.615 0.16184970128515674
1096.631 0.16571609798395182
1096.647 0.16961641666845023
1096.663 0.17354154615916711
1096.679 0.17748224817104885
1096.695 0.18142920972681237
1096.711 0.1853730941299741
1096.727 0.18930458992252985
1096.743 0.19321445730706982
1096.759 0.1970935715764769
1096.775 0.20093296316252873
1096.791 0.204723853986559
1096.807 0.20845768986847912
1096.823 0.21212616882626362
1096.839 0.21572126516784046
1096.855 0.21923524934896388
1096.871 0.22266070363535817
1096.887 0.22599053366723015
1096.903 0.22921797607940247
1096.919 0.23233660237780474
1096.935 0.2353403193139364
1096.951 0.23822336603351735
1096.967 0.24098030830282136
1096.983 0.2436060301368042
1096.999 0.24609572316795442
1097.015 0.24844487410423716
1097.031 0.25064925062771165
1097.047 0.25270488608573627
1097.063 0.25460806332275504
1097.079 0.25635529799275336
1097.095 0.25794332168462786
1097.111 0.25936906517999886
1097.127 0.2606296421529282
1097.143 0.2617223336065189
1097.159 0.26264457333033375
1097.175 0.2633939346486275
1097.191 0.26396811871952186
1097.207 0.26436494463150556
1097.223 0.2645823415360953
1097.239 0.26461834304331344
1097.255 0.26447108410029124
1097.271 0.26413880056244127
1097.287 0.26361983166021336
1097.303 0.26291262555550926
1097.319 0.26201574817132445
1097.335 0.26092789546974926
1097.351 0.2596479093390235
1097.367 0.25817479723523346
1097.383 0.25650775570642426
1097.399 0.2546461979020863
1097.415 0.25258978514243136
1097.431 0.25033846258728143
1097.447 0.24789249900128957
1097.463 0.24525253056113283
1097.479 0.24241960859256395
1097.495 0.23939525105295367
1097.511 0.2361814974981266
1097.527 0.23278096718011448
1097.543 0.22919691982310164
1097.559 0.22543331851343884
1097.575 0.22149489401971312
1097.591 0.21738720973178882
1097.607 0.2131167262720946
1097.623 0.20869086469788095
1097.639 0.2041180670724383
1097.655 0.19940785305536335
1097.671 0.19457087103153597
1097.687 0.18961894219362918
1097.703 0.1845650958996619
1097.719 0.1794235945649973
1097.735 0.17420994631902886
1097.751 0.16894090366504144
1097.767 0.1636344464413677
1097.783 0.1583097474876346
1097.799 0.1529871195911781
1097.815 0.1476879425112449
1097.831 0.1424345691740153
1097.847 0.1372502104791522
1097.863 0.1321587985736723
1097.879 0.1271848289111005
1097.895 0.12235318192354654
1097.911 0.11768892567744109
1097.927 0.11321710144134021
1097.943 0.10896249465718637
1097.959 0.10494939434667859
1097.975 0.10120134449084693
1097.991 0.09774089136176993
1098.007 0.09458933115210381
1098.023 0.09176646250983932
1098.039 0.08929034873400808
1098.055 0.08717709440702719
1098.071 0.0854406411180633
1098.087 0.08409258667499152
1098.103 0.08314203180115513
1098.119 0.0825954577871713
1098.135 0.082456637921458
1098.151 0.08272658478303561
1098.167 0.08340353466532706
1098.183 0.08448296954053451
1098.199 0.08595767609891107
1098.215 0.08781784053711915
1098.231 0.09005117695374175
1098.247 0.09264308646741103
1098.263 0.09557684352565642
1098.279 0.09883380534381812
1098.295 0.10239364001247146
1098.311 0.10623456855595097
1098.327 0.1103336161051293
1098.343 0.11466686737479613
1098.359 0.11920972178730581
1098.375 0.12393714386024483
1098.391 0.12882390484906514
1098.407 0.1338448120921441
1098.423 0.1389749230247454
1098.439 0.14418974138302393
1098.455 0.14946539369735706
1098.471 0.15477878474361012
1098.487 0.1601077311800313
1098.503 0.16543107311347355
1098.519 0.17072876381403146
1098.535 0.17598193821466496
1098.551 0.1811729611888711
1098.567 0.1862854568910292
1098.583 0.19130432067086883
1098.599 0.1962157152388902
1098.615 0.20100705286211962
1098.631 0.20566696542147822
1098.647 0.21018526416537475
1098.663 0.21455289095456587
1098.679 0.21876186272292497
1098.695 0.22280521077895588
1098.711 0.22667691645587873
1098.727 0.23037184448302472
1098.743 0.2338856753144249
1098.759 0.23721483750208366
1098.775 0.240356441063862
1098.791 0.2433082126520153
1098.807 0.2460684332001885
1098.823 0.24863587860168018
1098.839 0.2510097638594137
1098.855 0.2531896910456033
1098.871 0.255175601317346
1098.887 0.25696773115616556
1098.903 0.2585665729267113
1098.919 0.25997283979398933
1098.935 0.2611874349849405
1098.951 0.26221142534011205
1098.967 0.2630460190658195
1098.983 0.2636925475675262
1098.999 0.26415245122386466
1099.015 0.26442726893962143
1099.031 0.2645186313020776
1099.047 0.2644282571499686
1099.063 0.26415795335560455
1099.079 0.26370961760686973
1099.095 0.2630852439693995
1099.111 0.2622869309964437
1099.127 0.2613168921457886
1099.143 0.2601774682511236
1099.159 0.25887114178326487
1099.175 0.25740055262557054
1099.191 0.25576851507292364
1099.207 0.25397803575101224
1099.223 0.2520323321376977
1099.239 0.24993485135509075
1099.255 0.24768928888623393
1099.271 0.24529960685926222
1099.287 0.24277005153038528
1099.303 0.24010516958999
1099.319 0.2373098229104474
1099.335 0.2343892013544761
1099.351 0.231348833266791
1099.367 0.2281945932808696
1099.383 0.22493270708978214
1099.399 0.22156975285173408
1099.415 0.21811265893095294
1099.431 0.21456869771216636
1099.447 0.21094547527132868
1099.463 0.20725091673685525
1099.479 0.20349324723525547
1099.495 0.1996809683793998
1099.511 0.19582283032781828
1099.527 0.1919277995183749
1099.543 0.18800502225553312
1099.559 0.18406378440952487
1099.575 0.18011346756212143
1099.591 0.17616350200830172
1099.607 0.17222331709344096
1099.623 0.1683022894292619
1099.639 0.16440968958561547
1099.655 0.16055462790264752
1099.671 0.15674600009903183
1099.687 0.15299243337484691
1099.703 0.14930223371404416
1099.719 0.14568333508583964
1099.735 0.1421432512225833
1099.751 0.13868903061896665
1099.767 0.13532721534894832
1099.783 0.13206380423775493
1099.799 0.12890422085751807
1099.815 0.12585328673577179
1099.831 0.12291520008161326
1099.847 0.12009352024478519
1099.863 0.11739115803073101
1099.879 0.11481037190251724
1099.895 0.11235277001084264
1099.911 0.11001931790663842
1099.927 0.10781035171110868
1099.943 0.10572559644501676
1099.959 0.10376418915459389
1099.975 0.10192470641766414
1099.991 0.10020519576881202
1100.007 0.0986032105494039
1100.023 0.09711584766532382
1100.039 0.09573978772307411
1100.055 0.0944713370122968
1100.071 0.09330647080972675
1100.087 0.09224087749450792
1100.103 0.09127000298684178
1100.119 0.09038909505082231
1100.135 0.08959324703478876
1100.151 0.08887744066034635
1100.167 0.08823658751017115
1100.183 0.08766556890629838
1100.199 0.08715927391210702
1100.215 0.08671263523256788
1100.231 0.08632066282766863
1100.247 0.08597847509225252
1100.263 0.08568132749182415
1100.279 0.08542463857739606
1100.295 0.08520401333295745
1100.311 0.08501526383692858
1100.327 0.08485442724303931
1100.343 0.08471778110766458
1100.359 0.08460185610882752
1100.375 0.0845034462176542
1100.391 0.08441961639596017
1100.407 0.08434770790433925
1100.423 0.08428534131365527
1100.439 0.08423041731964158
1100.455 0.08418111546565964
1100.471 0.0841358908828702
1100.487 0.0840934691602802
1100.503 0.08405283945957047
1100.519 0.08401324599192532
1100.535 0.08397417797545435
1100.551 0.0839353581937675
1100.567 0.08389673027747689
1100.583 0.08385844483211218
1100.599 0.08382084453734044
1100.615 0.08378444834412523
1100.631 0.08374993489781228
1100.647 0.08371812531686633
1100.663 0.08368996545815625
1100.679 0.08366650780091688
1100.695 0.08364889308221089
1100.711 0.08363833181694828
1100.727 0.0836360858352571
1100.743 0.08364344996882338
1100.759 0.08366173401604175
1100.775 0.08369224511292415
1100.791 0.083736270632834
1100.807 0.08379506173339467
1100.823 0.08386981766285749
1100.839 0.0839616709311553
1100.855 0.08407167344294485
1100.871 0.08420078368067167
1100.887 0.08434985501586471
1100.903 0.08451962521607008
1100.919 0.08471070720329275
1100.935 0.08492358110805008
1100.951 0.0851585876506226
1100.967 0.08541592286889298
1100.983 0.08569563419939939
1100.999 0.08599761790629272
1101.015 0.08632161784075147
1101.031 0.08666722550226995
1101.047 0.08703388136233496
1101.063 0.08742087740152775
1101.079 0.08782736080183155
1101.095 0.08825233872838782
1101.111 0.08869468412807417
1101.127 0.08915314246658694
1101.143 0.0896263393214906
1101.159 0.09011278874519833
1101.175 0.09061090230981521
1101.191 0.09111899874461453
1101.207 0.09163531407682478
1101.223 0.09215801218722784
1101.239 0.0926851956937521
1101.255 0.09321491707839312
1101.271 0.09374518997622643
1101.287 0.09427400054797157
1101.303 0.09479931886228125
1101.319 0.09531911021727023
1101.335 0.09583134633567301
1101.351 0.09633401637201848
1101.367 0.09682513767489613
1101.383 0.09730276625152155
1101.399 0.09776500688613109
1101.415 0.09821002286778406
1101.431 0.098636045287031
1101.447 0.09904138186448296
1101.463 0.09942442527778454
1101.479 0.09978366095673345
1101.495 0.10011767431907158
1101.511 0.10042515742245088
1101.527 0.10070491501055255
1101.543 0.10095586993371013
1101.559 0.10117706792685326
1101.575 0.10136768172972853
1101.591 0.10152701453646361
1101.607 0.10165450276400893
1101.623 0.10174971813085158
1101.639 0.101812369039928
1101.655 0.1018423012619936
1101.671 0.1018394979181315
1101.687 0.10180407876277307
1101.703 0.10173629877146044
1101.719 0.10163654604043897
1101.735 0.1015053390084154
1101.751 0.10134332301402764
1101.767 0.10115126620612257
1101.783 0.1009300548273732
1101.799 0.10068068789563576
1101.815 0.1004042713110228
1101.831 0.10010201142059853
1101.847 0.09977520807617112
1101.863 0.09942524722458011
1101.879 0.09905359307321175
1101.895 0.09866177987701268
1101.911 0.09825140339630516
1101.927 0.09782411207766449
1101.943 0.09738159801246803
1101.959 0.09692558772999675
1101.975 0.09645783288340724
1101.991 0.09598010088830915
1102.007 0.09549416557402744
1102.023 0.09500179790798129
1102.039 0.09450475685301861
1102.055 0.09400478041650483
1102.071 0.09350357694849219
1102.087 0.09300281674404397
1102.103 0.09250412400218365
1102.119 0.09200906919092454
1102.135 0.09151916186405783
1102.151 0.09103584397163177
1102.167 0.09056048370159363
1102.183 0.09009436988564128
1102.199 0.08963870699740921
1102.215 0.08919461076640543
1102.231 0.08876310442576611
1102.247 0.08834511560727491
1102.263 0.0879414738917789
1102.279 0.08755290901832145
1102.295 0.0871800497507224
1102.311 0.08682342339546838
1102.327 0.0864834559606391
1102.343 0.08616047294140976
1102.359 0.08585470071379879
1102.375 0.0855662685148058
1102.391 0.08529521098381436
1102.407 0.08504147123717747
1102.423 0.08480490444507498
1102.439 0.08458528187759771
1102.455 0.08438229538459667
1102.471 0.08419556227212664
1102.487 0.08402463053674884
1102.503 0.08386898441735373
1102.519 0.08372805022326184
1102.535 0.08360120239622225
1102.551 0.08348776976334031
1102.567 0.08338704193727813
1102.583 0.08329827581989584
1102.599 0.0832207021651966
1102.615 0.08315353215761549
1102.631 0.08309596396191853
1102.647 0.08304718920134622
1102.663 0.08300639932152408
1102.679 0.08297279179833987


==> 220914_133020_odf_freq_sim_data.txt <==
x y s 
1094.679 0.0824148708669189 0.003830748098358782
1094.8841282051283 0.09007199062447681 0.004054396454178669
1095.0892564102564 0.0833605220228385 0.0038382784565151803
1095.2943846153846 0.09038238702201622 0.004039028331202593
1095.4995128205128 0.07894302229562346 0.003750585378253517
1095.704641025641 0.09617940199335548 0.004184885780624078
1095.9097692307691 0.08528400720248813 0.003892426657225483
1096.1148974358975 0.10024813895781638 0.00427154836636636
1096.3200256410257 0.10954823763031607 0.0044848662357729035
1096.5251538461537 0.14772727272727273 0.0053625450476913914
1096.730282051282 0.14938871210852453 0.00536251870256558
1096.9354102564103 0.1345165035660972 0.0050311880728847675
1097.1405384615384 0.12673465975589365 0.004886204365494448
1097.3456666666668 0.1473578929821637 0.0053088044010316
1097.5507948717948 0.11658159064712663 0.004629761076063149
1097.755923076923 0.1266711229946524 0.004883617031127069
1097.9610512820514 0.09705882352941177 0.004171159122343495
1098.1661794871795 0.08174874045181213 0.003791056670708699
1098.3713076923077 0.10013395847287342 0.004294905160025104
1098.5764358974359 0.12277759141227776 0.004808509041532049
1098.781564102564 0.12933289731850883 0.004886880898170327
1098.9866923076922 0.13052175362560428 0.0049595409539186985
1099.1918205128204 0.13134132326383188 0.0049391614125234
1099.3969487179488 0.17148587665050977 0.005794596584807477
1099.602076923077 0.1489186065709097 0.0053148416109515045
1099.8072051282052 0.133843537414966 0.005080267781835522
1100.0123333333333 0.0959670781893004 0.004160894931544975
1100.2174615384615 0.09828704473640446 0.004237019541095079
1100.4225897435897 0.09012875536480687 0.004027225518815875
1100.627717948718 0.08798951335408815 0.003960555719608481
1100.8328461538463 0.07841174507841174 0.0037559905847479144
1101.0379743589742 0.08010770784247728 0.003815964814020164
1101.2431025641024 0.08393245276709581 0.003900130740772327
1101.4482307692308 0.09118136439267886 0.004068780649560893
1101.653358974359 0.09015578389128273 0.004035881681207022
1101.8584871794872 0.09044142051111849 0.004045482191592712
1102.0636153846156 0.08159838817998656 0.0038494303071123
1102.2687435897435 0.07645976242262004 0.003710852947168171
1102.4738717948717 0.09100169779286928 0.004105630048782096
1102.679 0.08507061197041023 0.00393942919544397


==> 220914_133020_odf_freq_sim_fit.txt <==
x y 
1094.679 0.08911098531888384
1094.695 0.08903541684688648
1094.711 0.08895373031841686
1094.727 0.08886625817798938
1094.743 0.08877335660247887
1094.759 0.0886754048024162
1094.775 0.08857280425641989
1094.791 0.08846597786262778
1094.807 0.08835536899015756
1094.823 0.08824144041319443
1094.839 0.088124673110612
1094.855 0.08800556491497813
1094.871 0.08788462899621657
1094.887 0.08776239216742449
1094.903 0.08763939300299495
1094.919 0.0875161797624806
1094.935 0.08739330811747781
1094.951 0.08727133868296988
1094.967 0.08715083435902465
1094.983 0.08703235749370547
1094.999 0.08691646688290339
1095.015 0.08680371462772041
1095.031 0.08669464287498918
1095.047 0.08658978047118193
1095.063 0.08648963956425926
1095.079 0.08639471219195838
1095.095 0.08630546689828056
1095.111 0.08622234542280549
1095.127 0.08614575950924497
1095.143 0.08607608788083826
1095.159 0.08601367343059807
1095.175 0.08595882067364441
1095.191 0.08591179350739292
1095.207 0.085872813323082
1095.223 0.08584205750856144
1095.239 0.08581965837841571
1095.255 0.08580570256256159
1095.271 0.0858002308787823
1095.287 0.08580323870896844
1095.303 0.08581467689204164
1095.319 0.08583445313989835
1095.335 0.08586243397594706
1095.351 0.08589844718868389
1095.367 0.08594228478623078
1095.383 0.08599370643110987
1095.399 0.08605244332859258
1095.415 0.08611820253644636
1095.431 0.08619067165894112
1095.447 0.0862695238838676
1095.463 0.08635442331790677
1095.479 0.08644503057318065
1095.495 0.08654100855585106
1095.511 0.08664202840702612
1095.527 0.08674777554573371
1095.543 0.08685795576448274
1095.559 0.0869723013290784
1095.575 0.08709057703604373
1095.591 0.08721258618305672
1095.607 0.0873381764104752
1095.623 0.08746724537420802
1095.639 0.08759974621306094
1095.655 0.0877356927758614
1095.671 0.08787516457586858
1095.687 0.08801831144164296
1095.703 0.0881653578346176
1095.719 0.08831660680423126
1095.735 0.08847244355121053
1095.751 0.08863333856860306
1095.767 0.0887998503285195
1095.783 0.08897262748000762
1095.799 0.08915241052028622
1095.815 0.08934003289794312
1095.831 0.089536421502237
1095.847 0.0897425964883587
1095.863 0.08995967038365466
1095.879 0.09018884641559244
1095.895 0.09043141599793642
1095.911 0.0906887553085377
1095.927 0.09096232088963624
1095.943 0.09125364420079274
1095.959 0.09156432505526141
1095.975 0.09189602387335788
1095.991 0.09225045269151477
1096.007 0.09262936487343415
1096.023 0.0930345434799904
1096.039 0.0934677882682643
1096.055 0.09393090130644849
1096.071 0.09442567121106749
1096.087 0.09495385603557277
1096.103 0.09551716486497791
1096.119 0.0961172381991493
1096.135 0.09675562723765668
1096.151 0.09743377221111427
1096.167 0.09815297993653499
1096.183 0.09891440080775482
1096.199 0.09971900546422074
1096.215 0.10056756141292938
1096.231 0.10146060990671063
1096.247 0.10239844340753229
1096.263 0.1033810839842389
1096.279 0.1044082630099189
1096.295 0.10547940253291466
1096.311 0.10659359869848212
1096.327 0.10774960759226943
1096.343 0.10894583386412443
1096.359 0.1101803224689954
1096.375 0.11145075383249353
1096.391 0.11275444271127427
1096.407 0.11408834097387549
1096.423 0.11544904447670284
1096.439 0.11683280415330977
1096.455 0.11823554137470593
1096.471 0.11965286757472782
1096.487 0.12108010806994807
1096.503 0.12251232993914984
1096.519 0.12394437376449408
1096.535 0.12537088897718635
1096.551 0.12678637249555513
1096.567 0.1281852102941365
1096.583 0.12956172149987566
1096.599 0.1309102045761945
1096.615 0.13222498512780484
1096.631 0.13350046483895933
1096.647 0.13473117104499738
1096.663 0.13591180643067802
1096.679 0.1370372983488229
1096.695 0.13810284725752275
1096.711 0.13910397378300116
1096.727 0.1400365639268059
1096.743 0.14089691194942067
1096.759 0.14168176047626058
1096.775 0.1423883373862843
1096.791 0.14301438905655783
1096.807 0.14355820954846998
1096.823 0.1440186653330508
1096.839 0.14439521516350773
1096.855 0.14468792471481512
1096.871 0.14489747562297772
1096.887 0.14502516857240183
1096.903 0.14507292010073708
1096.919 0.1450432528176096
1096.935 0.14493927876997575
1096.951 0.14476467573353696
1096.967 0.1445236562689648
1096.983 0.14422092945504844
1096.999 0.1438616552993821
1097.015 0.14345139193086986
1097.031 0.1429960357978312
1097.047 0.1425017552281343
1097.063 0.14197491785323607
1097.079 0.14142201255175574
1097.095 0.14084956672701165
1097.111 0.14026405989227264
1097.127 0.13967183469058297
1097.143 0.13907900661834488
1097.159 0.13849137384589894
1097.175 0.1379143286283211
1097.191 0.13735277186993566
1097.207 0.13681103244039133
1097.223 0.13629279283621737
1097.239 0.1358010227343594
1097.255 0.13533792189522142
1097.271 0.13490487373945215
1097.287 0.13450241075073427
1097.303 0.13413019264881204
1097.319 0.1337869980384298
1097.335 0.13347072998079001
1097.351 0.13317843565974735
1097.367 0.13290634003703766
1097.383 0.1326498931178437
1097.399 0.132403830188355
1097.415 0.13216224414971217
1097.431 0.13191866886493137
1097.447 0.13166617226136346
1097.463 0.13139745779576217
1097.479 0.13110497279308853
1097.495 0.13078102211271353
1097.511 0.1304178855760703
1097.527 0.1300079376016316
1097.543 0.12954376753355512
1097.559 0.12901829921063956
1097.575 0.12842490839770793
1097.591 0.12775753678278867
1097.607 0.12701080132637976
1097.623 0.12618009782572664
1097.639 0.1252616976226535
1097.655 0.1242528364378363
1097.671 0.12315179434952811
1097.687 0.12195796595846303
1097.703 0.12067191978800734
1097.719 0.11929544596776093
1097.735 0.11783159124361275
1097.751 0.11628468035393308
1097.767 0.11466032282003669
1097.783 0.11296540422526186
1097.799 0.11120806111378251
1097.815 0.10939763873119646
1097.831 0.10754463096773414
1097.847 0.10566060205185068
1097.863 0.10375808978659173
1097.879 0.10185049042040445
1097.895 0.09995192559956145
1097.911 0.09807709225412226
1097.927 0.09624109671421799
1097.943 0.09445927482681526
1097.959 0.0927470003269587
1097.975 0.09111948419466914
1097.991 0.08959156817488523
1098.007 0.08817751603375179
1098.023 0.08689080644416158
1098.039 0.08574393161841964
1098.055 0.08474820591548893
1098.071 0.08391358863207654
1098.087 0.08324852503111752
1098.103 0.0827598093646646
1098.119 0.0824524732174653
1098.135 0.08232970194076811
1098.151 0.08239278128385241
1098.167 0.0826410755855409
1098.183 0.08307203808871855
1098.199 0.08368125311888408
1098.215 0.08446250905642738
1098.231 0.0854079002630394
1098.247 0.08650795542631473
1098.263 0.08775178918794618
1098.279 0.08912727344137023
1098.295 0.0906212243363953
1098.311 0.09221960082094433
1098.327 0.09390771047988672
1098.343 0.09567041849555918
1098.359 0.09749235573732123
1098.375 0.09935812227544655
1098.391 0.10125248298416956
1098.407 0.10316055232930427
1098.423 0.10506796590464945
1098.439 0.10696103676474628
1098.455 0.10882689508181403
1098.471 0.11065361011077951
1098.487 0.1124302938687553
1098.503 0.11414718630788284
1098.519 0.11579572208260586
1098.535 0.11736857927539118
1098.551 0.11885971065388479
1098.567 0.12026435818713793
1098.583 0.12157905165664751
1098.599 0.12280159226639248
1098.615 0.12393102219217961
1098.631 0.12496758102527666
1098.647 0.1259126500662835
1098.663 0.12676868542072933
1098.679 0.127539140846054
1098.695 0.12822838130597236
1098.711 0.12884158820750485
1098.727 0.12938465732929666
1098.743 0.1298640905011526
1098.759 0.1302868821580297
1098.775 0.13066040196996703
1098.791 0.13099227483172632
1098.807 0.13129025958276397
1098.823 0.13156212790785887
1098.839 0.13181554493772873
1098.855 0.13205795311777213
1098.871 0.13229646093612535
1098.887 0.13253773809421832
1098.903 0.13278791865644246
1098.919 0.13305251363220283
1098.935 0.13333633431725478
1098.951 0.13364342755694014
1098.967 0.13397702389206556
1098.983 0.1343394993150896
1098.999 0.13473235110600917
1099.015 0.13515618794204443
1099.031 0.1356107341924651
1099.047 0.1360948480279603
1099.063 0.13660655270458533
1099.079 0.1371430801309378
1099.095 0.13770092560687214
1099.111 0.13827591243340737
1099.127 0.13886326494761325
1099.143 0.1394576884310783
1099.159 0.1400534542807379
1099.175 0.14064448881457864
1099.191 0.14122446410899558
1099.207 0.14178688932668887
1099.223 0.14232520108826813
1099.239 0.14283285156152553
1099.255 0.14330339308252543
1099.271 0.14373055827768094
1099.287 0.14410833481645335
1099.303 0.1444310340882481
1099.319 0.1446933532549886
1099.335 0.14489043028275805
1099.351 0.14501789169475315
1099.367 0.1450718929136282
1099.383 0.14504915117174128
1099.399 0.14494697106202575
1099.415 0.14476326288139207
1099.431 0.14449655398253464
1099.447 0.14414599340111756
1099.463 0.14371135006455005
1099.479 0.1431930049186615
1099.495 0.1425919373309037
1099.511 0.14190970614564746
1099.527 0.1411484257806106
1099.543 0.14031073776459196
1099.559 0.1393997781272266
1099.575 0.13841914106208414
1099.591 0.13737283929557154
1099.607 0.13626526160617386
1099.623 0.1351011279513003
1099.639 0.13388544267141667
1099.655 0.1326234462537874
1099.671 0.13132056614811283
1099.687 0.12998236713485573
1099.703 0.12861450175070877
1099.719 0.12722266127574233
1099.735 0.12581252777980512
1099.751 0.12438972771378609
1099.767 0.12295978751091274
1099.783 0.1215280916364404
1099.799 0.12009984348961933
1099.815 0.11868002952017687
1099.831 0.11727338687346761
1099.847 0.11588437482507385
1099.863 0.1145171502072469
1099.879 0.11317554696817755
1099.895 0.1118630599420456
1099.911 0.11058283284390047
1099.927 0.10933765044146437
1099.943 0.10812993479587851
1099.959 0.10696174540779718
1099.975 0.1058347830548026
1099.991 0.10475039706178518
1100.007 0.10370959570868526
1100.023 0.10271305945044268
1100.039 0.10176115660222318
1100.055 0.10085396112910089
1100.071 0.09999127217349696
1100.087 0.09917263495495965
1100.103 0.09839736268491217
1100.119 0.09766455915348998
1100.135 0.09697314166475468
1100.151 0.09632186402065163
1100.167 0.09570933928110392
1100.183 0.09513406205714742
1100.199 0.09459443012541346
1100.215 0.09408876518350578
1100.231 0.09361533259765581
1100.247 0.09317236002430779
1100.263 0.09275805481646648
1100.279 0.09237062015259456
1100.295 0.09200826985033922
1100.311 0.09166924184939335
1100.327 0.09135181036672757
1100.343 0.09105429674365467
1100.359 0.09077507901736237
1100.375 0.09051260026008284
1100.391 0.09026537573694271
1100.407 0.09003199893885461
1100.423 0.08981114655042549
1100.439 0.08960158241405208
1100.455 0.08940216055156158
1100.471 0.08921182730338673
1100.487 0.0890296226430955
1100.503 0.08885468072230901
1100.519 0.08868622969779433
1100.535 0.08852359088931255
1100.551 0.08836617731344198
1100.567 0.08821349163585052
1100.583 0.08806512358174157
1100.599 0.08792074684236911
1100.615 0.08778011551394066
1100.631 0.08764306010449519
1100.647 0.08750948314403967
1100.663 0.08737935443374562
1100.679 0.08725270597073548
1100.695 0.0871296265864222
1100.711 0.08701025633811627
1100.727 0.08689478069522533
1100.743 0.08678342456388077
1100.759 0.08667644619521586
1100.775 0.08657413102486078
1100.791 0.08647678549245652
1100.807 0.0863847308912179
1100.823 0.08629829729826194
1100.839 0.08621781763646741
1100.855 0.08614362191792008
1100.871 0.08607603171787498
1100.887 0.08601535492591283
1100.903 0.08596188081836764
1100.919 0.08591587549240193
1100.935 0.08587757769806437
1100.951 0.08584719509973016
1100.967 0.08582490099303447
1100.983 0.08581083149756868
1100.999 0.08580508323943609
1101.015 0.08580771153152295
1101.031 0.08581872905275684
1101.047 0.08583810502134309
1101.063 0.08586576485074537
1101.079 0.08590159027120448
1101.095 0.08594541989418125
1101.111 0.08599705019212905
1101.127 0.08605623686161895
1101.143 0.08612269653428145
1101.159 0.08619610879708806
1101.175 0.08627611848141603
1101.191 0.08636233817902417
1101.207 0.0864543509427943
1101.223 0.08655171313003518
1101.239 0.08665395734765174
1101.255 0.08676059545994447
1101.271 0.08687112162232591
1101.287 0.08698501530717201
1101.303 0.08710174429133777
1101.319 0.08722076757874286
1101.335 0.08734153823513013
1101.351 0.0874635061166063
1101.367 0.08758612047728503
1101.383 0.08770883244573441
1101.399 0.08783109736366046
1101.415 0.08795237698398711
1101.431 0.08807214152879606
1101.447 0.08818987161041603
1101.463 0.08830506002170013
1101.479 0.08841721340318176
1101.495 0.08852585379657008
1101.511 0.08863052009496258
1101.527 0.0887307694004732
1101.543 0.08882617830021089
1101.559 0.08891634407087695
1101.575 0.08900088582131743
1101.591 0.08907944558127034
1101.607 0.08915168934276746
1101.623 0.08921730805885364
1101.639 0.0892760186023055
1101.655 0.08932756468477882
1101.671 0.08937171773476693
1101.687 0.08940827773037519
1101.703 0.0894370739810813
1101.719 0.0894579658505747
1101.735 0.0894708434111336
1101.751 0.08947562801855063
1101.767 0.08947227279553194
1101.783 0.08946076301061873
1101.799 0.08944111633942814
1101.815 0.08941338299475077
1101.831 0.08937764571264056
1101.847 0.08933401958217108
1101.863 0.08928265170770977
1101.879 0.08922372069406675
1101.895 0.08915743594652326
1101.911 0.0890840367799321
1101.927 0.0890037913332114
1101.943 0.08891699528819663
1101.959 0.08882397039434059
1101.975 0.08872506280342002
1101.991 0.08862064122126673
1102.007 0.08851109488611764
1102.023 0.08839683138590732
1102.039 0.088278274329266
1102.055 0.08815586088734001
1102.071 0.08803003922559349
1102.087 0.08790126584666152
1102.103 0.08777000286677084
1102.119 0.08763671524954242
1102.135 0.08750186802167703
1102.151 0.08736592349582889
1102.167 0.08722933852570763
1102.183 0.08709256181858122
1102.199 0.08695603132956575
1102.215 0.08682017176117884
1102.231 0.08668539219043131
1102.247 0.08655208384415886
1102.263 0.08642061804147244
1102.279 0.08629134432022745
1102.295 0.08616458876205763
1102.311 0.08604065252831944
1102.327 0.08591981061664672
1102.343 0.0858023108453771
1102.359 0.08568837307044758
1102.375 0.08557818863692157
1102.391 0.08547192006470067
1102.407 0.08536970096563307
1102.423 0.08527163618689765
1102.439 0.08517780217348925
1102.455 0.08508824754056343
1102.471 0.08500299384476773
1102.487 0.08492203654197028
1102.503 0.08484534611753913
1102.519 0.08477286937432882
1102.535 0.08470453086224178
1102.551 0.0846402344330936
1102.567 0.08457986490349051
1102.583 0.08452328980861074
1102.599 0.08447036122932283
1102.615 0.08442091767548199
1102.631 0.08437478600829024
1102.647 0.08433178338497027
1102.663 0.08429171920976769
1102.679 0.08425439707557425


==> 220914_140316_odf_freq_simb_data.txt <==
x y 
400000.0 0.08127914723517655
401000.0 0.06072607260726073
402000.0 0.0653968253968254
403000.0 0.07200496585971446
404000.0 0.08478964401294499
405000.0 0.07253886010362694
406000.0 0.05655686761963953
407000.0 0.07453013609850939
408000.0 0.07481296758104738
409000.0 0.08478802992518704
410000.0 0.07676348547717843
411000.0 0.09869281045751634
412000.0 0.07969151670951156
413000.0 0.06640368178829717
414000.0 0.07808564231738035
415000.0 0.06847624922887106
416000.0 0.07587908698334361
417000.0 0.07773631840796019
418000.0 0.07138179436804191
419000.0 0.07778510217534608
420000.0 0.0695994747209455
421000.0 0.08621815806662313
422000.0 0.07014028056112225
423000.0 0.06840390879478828
424000.0 0.06878980891719745
425000.0 0.09282422646477946
426000.0 0.08647594278283485
427000.0 0.09504950495049505
428000.0 0.07726409119696011
429000.0 0.08350033400133601
430000.0 0.08604206500956023
431000.0 0.09356337093563372
432000.0 0.08068783068783068
433000.0 0.06378865979381443
434000.0 0.06350224502886466
435000.0 0.07239819004524888
436000.0 0.0781758957654723
437000.0 0.06883835279655809
438000.0 0.07372400756143667
439000.0 0.06850192061459667
440000.0 0.06785034876347495
441000.0 0.07935483870967742
442000.0 0.07507507507507508
443000.0 0.06580565805658056
444000.0 0.08043065231158962
445000.0 0.07964601769911504
446000.0 0.0744466800804829
447000.0 0.0718266253869969
448000.0 0.07944845699277742
449000.0 0.06932052161976665
450000.0 0.07879185817465528
451000.0 0.07884856070087609
452000.0 0.08476736775015933
453000.0 0.064797507788162
454000.0 0.08290816326530612
455000.0 0.06714471968709257
456000.0 0.07930607187112763
457000.0 0.080737444373808
458000.0 0.06590621039290241
459000.0 0.07854406130268199
460000.0 0.06437768240343347
461000.0 0.07512626262626262
462000.0 0.08338597599494631
463000.0 0.07116564417177915
464000.0 0.06573957016434892
465000.0 0.07771355170199101
466000.0 0.07008760951188986
467000.0 0.0732017823042648
468000.0 0.07111111111111111
469000.0 0.06979542719614922
470000.0 0.0967741935483871
471000.0 0.07654921020656136
472000.0 0.07527539779681762
473000.0 0.08059516429014259
474000.0 0.08440721649484537
475000.0 0.07225063938618925
476000.0 0.07026675341574495
477000.0 0.07338864071474155
478000.0 0.07662588538312942
479000.0 0.09954456733897202
480000.0 0.0742671009771987
481000.0 0.07184846505551927
482000.0 0.06585677749360613
483000.0 0.0782122905027933
484000.0 0.09171974522292993
485000.0 0.0812807881773399
486000.0 0.07424867413081909
487000.0 0.0682110682110682
488000.0 0.07022995649471722
489000.0 0.06696146557169931
490000.0 0.06498422712933755
491000.0 0.060398505603985055
492000.0 0.06556372549019608
493000.0 0.09248554913294797
494000.0 0.07836990595611286
495000.0 0.07431133888532991
496000.0 0.08607594936708861
497000.0 0.08455392809587217
498000.0 0.06925031766200762
499000.0 0.06666666666666667
500000.0 0.07731629392971245
501000.0 0.08199871877001921
502000.0 0.07866582756450598
503000.0 0.08155583437892096
504000.0 0.07587064676616916
505000.0 0.09616634178037686
506000.0 0.09485430874147552
507000.0 0.07195121951219512
508000.0 0.0838946723821188
509000.0 0.07205513784461152
510000.0 0.08307501549907005
511000.0 0.07444794952681388
512000.0 0.06402048655569782
513000.0 0.07547169811320754
514000.0 0.07326236693800876
515000.0 0.08521303258145363
516000.0 0.06979617047560223
517000.0 0.07236061684460261
518000.0 0.06819553409776705
519000.0 0.07861060329067641
520000.0 0.0670846394984326
521000.0 0.07618476304739052
522000.0 0.06881587104773713
523000.0 0.07495195387572069
524000.0 0.08235294117647059
525000.0 0.08417721518987342
526000.0 0.07404980340760157
527000.0 0.07237635705669482
528000.0 0.07327586206896551
529000.0 0.06870705808869457
530000.0 0.08718626155878467
531000.0 0.0785175879396985
532000.0 0.06164383561643835
533000.0 0.06226880394574599
534000.0 0.08317214700193423
535000.0 0.08597285067873303
536000.0 0.08810289389067524
537000.0 0.06619537275064268
538000.0 0.0635872825434913
539000.0 0.07577639751552795
540000.0 0.07918848167539266
541000.0 0.08094645080946451
542000.0 0.07369101486748546
543000.0 0.07304460245636717
544000.0 0.08108108108108109
545000.0 0.06829268292682927
546000.0 0.07036114570361146
547000.0 0.08360337005832794
548000.0 0.08637236084452975
549000.0 0.07151979565772669
550000.0 0.0691661279896574
551000.0 0.07151979565772669
552000.0 0.07544757033248081
553000.0 0.06409417920209287
554000.0 0.07849393746011486
555000.0 0.08416169648774023
556000.0 0.07170294494238157
557000.0 0.08471337579617834
558000.0 0.07682619647355164
559000.0 0.09108402822322001
560000.0 0.09085092770313499
561000.0 0.07320261437908497
562000.0 0.07956715467854869
563000.0 0.06957047791893527
564000.0 0.07277289836888332
565000.0 0.06257901390644753
566000.0 0.06297709923664122
567000.0 0.10142238713667286
568000.0 0.08095854922279792
569000.0 0.07481296758104738
570000.0 0.08108108108108109
571000.0 0.07747395833333333
572000.0 0.06799750467872738
573000.0 0.06618093503339405
574000.0 0.08148631029986962
575000.0 0.06574827802128992
576000.0 0.0736312146003776
577000.0 0.07512315270935961
578000.0 0.07330482590103848
579000.0 0.07256524506683641
580000.0 0.0931098696461825
581000.0 0.08872581721147432
582000.0 0.06797966963151207
583000.0 0.058161350844277676
584000.0 0.08442004118050789
585000.0 0.07957559681697612
586000.0 0.08045254556882464
587000.0 0.08040842373962986
588000.0 0.07775119617224881
589000.0 0.07735849056603773
590000.0 0.09262759924385633
591000.0 0.10276923076923077
592000.0 0.08083441981747067
593000.0 0.10362047440699126
594000.0 0.0767279644895371
595000.0 0.08522727272727272
596000.0 0.07735849056603773
597000.0 0.07602697731453097
598000.0 0.07886435331230283
599000.0 0.07763975155279502
600000.0 0.07975077881619938
601000.0 0.08446163765312702
602000.0 0.09266169154228855
603000.0 0.07648546144121365
604000.0 0.08709677419354839
605000.0 0.06439393939393939
606000.0 0.08443604284814114
607000.0 0.07648546144121365
608000.0 0.08072916666666667
609000.0 0.09696186166774402
610000.0 0.07648902821316614
611000.0 0.07446113651208361
612000.0 0.09206349206349207
613000.0 0.09732824427480916
614000.0 0.10044219835754896
615000.0 0.09175449473031617
616000.0 0.07878017789072427
617000.0 0.1021059349074665
618000.0 0.09029484029484029
619000.0 0.08929702343255225
620000.0 0.08741030658838878
621000.0 0.08798972382787412
622000.0 0.10143979057591623
623000.0 0.09274673008323424
624000.0 0.08238276299112801
625000.0 0.10104302477183832
626000.0 0.09335124244459368
627000.0 0.08464939987365762
628000.0 0.1203104786545925
629000.0 0.09962168978562422
630000.0 0.09149072296865003
631000.0 0.10913705583756345
632000.0 0.08927464352138871
633000.0 0.12523839796567068
634000.0 0.12319790301441677
635000.0 0.0890840652446675
636000.0 0.11947194719471947
637000.0 0.11430437622468975
638000.0 0.13914174252275682
639000.0 0.09234507897934387
640000.0 0.09785353535353536
641000.0 0.11181702668360864
642000.0 0.1159974506054812
643000.0 0.1181646763042112
644000.0 0.1111111111111111
645000.0 0.12016293279022404
646000.0 0.11620400258231117
647000.0 0.12869336835193695
648000.0 0.11019632678910703
649000.0 0.1317289423685877
650000.0 0.11566265060240964
651000.0 0.11738002594033722
652000.0 0.1314878892733564
653000.0 0.11382636655948553
654000.0 0.12161310649023314
655000.0 0.12564102564102564
656000.0 0.13421052631578947
657000.0 0.13012820512820514
658000.0 0.1157379056950398
659000.0 0.12379110251450677
660000.0 0.1227735368956743
661000.0 0.1238390092879257
662000.0 0.13726790450928383
663000.0 0.12850904553961323
664000.0 0.13723076923076924
665000.0 0.13709677419354838
666000.0 0.1644295302013423
667000.0 0.14807813484562066
668000.0 0.13084702907711757
669000.0 0.16164921465968587
670000.0 0.16191799861014594
671000.0 0.14652956298200515
672000.0 0.14104193138500634
673000.0 0.13850063532401524
674000.0 0.1506578947368421
675000.0 0.15751633986928104
676000.0 0.1771356783919598
677000.0 0.14541960281870595
678000.0 0.14267434420985284
679000.0 0.1673027989821883
680000.0 0.14421855146124524
681000.0 0.14539877300613496
682000.0 0.16253968253968254
683000.0 0.1513846153846154
684000.0 0.15749525616698293
685000.0 0.1705919796308084
686000.0 0.17034700315457413
687000.0 0.18358395989974938
688000.0 0.15384615384615385
689000.0 0.18199112238427395
690000.0 0.2018348623853211
691000.0 0.16395418927064498
692000.0 0.16373902132998747
693000.0 0.18369987063389392
694000.0 0.18427672955974841
695000.0 0.17766165904637493
696000.0 0.18458549222797926
697000.0 0.17683302526186076
698000.0 0.1971185330713818
699000.0 0.19756254008980115
700000.0 0.19555555555555557
701000.0 0.18181818181818182
702000.0 0.2
703000.0 0.18817546090273363
704000.0 0.19585561497326204
705000.0 0.19513755598208574
706000.0 0.18941868060091444
707000.0 0.19621026894865526
708000.0 0.19911783238815375
709000.0 0.19003115264797507
710000.0 0.21160184574818722
711000.0 0.21121251629726207
712000.0 0.17911392405063292
713000.0 0.2125935162094763
714000.0 0.16900549115314217
715000.0 0.19289005924950625
716000.0 0.21409921671018275
717000.0 0.20184089414858647
718000.0 0.18796992481203006
719000.0 0.20275344180225283
720000.0 0.1974009900990099
721000.0 0.1777509068923821
722000.0 0.23412698412698413
723000.0 0.2078239608801956
724000.0 0.1774193548387097
725000.0 0.20980392156862746
726000.0 0.19785082174462706
727000.0 0.22476780185758513
728000.0 0.19195046439628483
729000.0 0.22878228782287824
730000.0 0.20516047828823158
731000.0 0.22332015810276679
732000.0 0.21692111959287533
733000.0 0.21671826625386997
734000.0 0.20682989690721648
735000.0 0.20778405524168236
736000.0 0.22641509433962265
737000.0 0.22978994271164863
738000.0 0.18702290076335878
739000.0 0.21526418786692758
740000.0 0.21178756476683938
741000.0 0.22303921568627452
742000.0 0.23193916349809887
743000.0 0.22953964194373402
744000.0 0.2255541069100391
745000.0 0.20563741191543883
746000.0 0.21155053358443188
747000.0 0.22208121827411167
748000.0 0.2041457286432161
749000.0 0.19314641744548286
750000.0 0.2054120541205412
751000.0 0.20398009950248755
752000.0 0.216527866752082
753000.0 0.1886435331230284
754000.0 0.22153846153846155
755000.0 0.22388059701492538
756000.0 0.21524663677130046
757000.0 0.22321428571428573
758000.0 0.20877084620135886
759000.0 0.21696252465483234
760000.0 0.24726775956284153
761000.0 0.24017467248908297
762000.0 0.21835443037974683
763000.0 0.20063492063492064
764000.0 0.2192582953806116
765000.0 0.2055485498108449
766000.0 0.2007366482504604
767000.0 0.1956521739130435
768000.0 0.2322001282873637
769000.0 0.2240365774003919
770000.0 0.2028894472361809
771000.0 0.2211858760826116
772000.0 0.22666666666666666
773000.0 0.21561100447856685
774000.0 0.21257861635220127
775000.0 0.2294751009421265
776000.0 0.2252365930599369
777000.0 0.2324255858138062
778000.0 0.22457891453524642
779000.0 0.24451827242524918
780000.0 0.29591836734693877
781000.0 0.25384615384615383
782000.0 0.2232885476647473
783000.0 0.23862928348909657
784000.0 0.24635845471817605
785000.0 0.26129032258064516
786000.0 0.2772020725388601
787000.0 0.26039667306461933
788000.0 0.2513089005235602
789000.0 0.25353925353925355
790000.0 0.2421634910878918
791000.0 0.2508101101749838
792000.0 0.24333116460637605
793000.0 0.2399749373433584
794000.0 0.2517845554834523
795000.0 0.24579560155239327
796000.0 0.24935400516795866
797000.0 0.23254364089775562
798000.0 0.21982210927573062
799000.0 0.2406166219839142
800000.0 0.21150159744408945
801000.0 0.23222439660795824
802000.0 0.2335127860026918
803000.0 0.24522083058668426
804000.0 0.2408575031525851
805000.0 0.24577373211963588
806000.0 0.24281150159744408
807000.0 0.2337063857801185
808000.0 0.26253481894150416
809000.0 0.24670184696569922
810000.0 0.21214099216710183
811000.0 0.26645367412140575
812000.0 0.25950633755837227
813000.0 0.2529230769230769
814000.0 0.2488479262672811
815000.0 0.24638592080452545
816000.0 0.22976338729763388
817000.0 0.23824451410658307
818000.0 0.2590439276485788
819000.0 0.26382411725516325
820000.0 0.25750798722044727
821000.0 0.23914495657982632
822000.0 0.24217687074829933
823000.0 0.2755498059508409
824000.0 0.23164218958611482
825000.0 0.23363874345549737
826000.0 0.29300196206671025
827000.0 0.23997326203208555
828000.0 0.2434077079107505
829000.0 0.2648829431438127
830000.0 0.23204068658614113
831000.0 0.24144609425435765
832000.0 0.2200895713371721
833000.0 0.23848069738480698
834000.0 0.23843648208469057
835000.0 0.22148541114058357
836000.0 0.2111925383077948
837000.0 0.23707186030893218
838000.0 0.20037105751391465
839000.0 0.22243966079582517
840000.0 0.24388586956521738
841000.0 0.2251655629139073
842000.0 0.21497740477727567
843000.0 0.2466281310211946
844000.0 0.22229340166559897
845000.0 0.21099656357388316
846000.0 0.25115970841616964
847000.0 0.20552147239263804
848000.0 0.262639527248851
849000.0 0.2710154673839946
850000.0 0.22606060606060607
851000.0 0.2542372881355932
852000.0 0.2606139777922926
853000.0 0.2816326530612245
854000.0 0.2491672218520986
855000.0 0.2507997440818938
856000.0 0.2812706816677697
857000.0 0.25297432686286786
858000.0 0.28406169665809766
859000.0 0.23337595907928388
860000.0 0.2696629213483146
861000.0 0.2422907488986784
862000.0 0.2849604221635884
863000.0 0.2781854569713142
864000.0 0.28418945963975983
865000.0 0.284789644012945
866000.0 0.2676902536715621
867000.0 0.25443037974683547
868000.0 0.24157303370786518
869000.0 0.262379421221865
870000.0 0.2402555910543131
871000.0 0.22732769044740025
872000.0 0.2667112299465241
873000.0 0.2205029013539652
874000.0 0.2257250945775536
875000.0 0.24232736572890026
876000.0 0.24096385542168675
877000.0 0.2388888888888889
878000.0 0.23889931207004378
879000.0 0.2514177693761815
880000.0 0.26718047527296085
881000.0 0.27088772845953
882000.0 0.25244498777506114
883000.0 0.2599118942731278
884000.0 0.29347123464770525
885000.0 0.28392745465916197
886000.0 0.2818955042527339
887000.0 0.24812967581047382
888000.0 0.2813114754098361
889000.0 0.27113133940182055
890000.0 0.2563131313131313
891000.0 0.25731382978723405
892000.0 0.25538863487916397
893000.0 0.23525760397268777
894000.0 0.24983943481053308
895000.0 0.20353982300884957
896000.0 0.2413793103448276
897000.0 0.24646074646074645
898000.0 0.2342007434944238
899000.0 0.23404255319148937
900000.0 0.25255754475703324
901000.0 0.22302158273381295
902000.0 0.2562205783456624
903000.0 0.28860418071476734
904000.0 0.2714285714285714
905000.0 0.22788033099936347
906000.0 0.2891246684350133
907000.0 0.23887434554973822
908000.0 0.24390243902439024
909000.0 0.21329113924050633
910000.0 0.23222152297042165
911000.0 0.22657252888318358
912000.0 0.2217391304347826
913000.0 0.24113924050632912
914000.0 0.21299188007495315
915000.0 0.2279924002533249
916000.0 0.20335700451904454
917000.0 0.22414943295530354
918000.0 0.25862068965517243
919000.0 0.22718187874750168
920000.0 0.26112565445026176
921000.0 0.23682409308692676
922000.0 0.2224334600760456
923000.0 0.25475285171102663
924000.0 0.2852437417654809
925000.0 0.27309236947791166
926000.0 0.23391812865497075
927000.0 0.234375
928000.0 0.24513096037609133
929000.0 0.2111925383077948
930000.0 0.2068746021642266
931000.0 0.21233766233766233
932000.0 0.18692730604764812
933000.0 0.22721268163804492
934000.0 0.20306258322237017
935000.0 0.20632911392405062
936000.0 0.216527866752082
937000.0 0.19626168224299065
938000.0 0.1955958549222798
939000.0 0.2143326758711374
940000.0 0.21032005225342912
941000.0 0.19679786524349566
942000.0 0.2138801261829653
943000.0 0.2248995983935743
944000.0 0.1735895846249225
945000.0 0.1843501326259947
946000.0 0.1895294897282969
947000.0 0.18503401360544217
948000.0 0.21137123745819397
949000.0 0.2601194426011944
950000.0 0.24583866837387963
951000.0 0.27123107307439104
952000.0 0.29285218598195695
953000.0 0.2830065359477124
954000.0 0.22839116719242902
955000.0 0.2882767456758488
956000.0 0.2779573367808662
957000.0 0.20488118175979447
958000.0 0.22539893617021275
959000.0 0.17025440313111545
960000.0 0.18907849829351536
961000.0 0.18274111675126903
962000.0 0.1865214431586113
963000.0 0.18859364873622814
964000.0 0.1905071521456437
965000.0 0.1937669376693767
966000.0 0.19245283018867926
967000.0 0.2180746561886051
968000.0 0.24441524310118265
969000.0 0.2584493041749503
970000.0 0.30561330561330563
971000.0 0.2663582286847323
972000.0 0.271343481138319
973000.0 0.22859025032938077
974000.0 0.25884665792922673
975000.0 0.1922094508301405
976000.0 0.2718253968253968
977000.0 0.271034039820167
978000.0 0.23348017621145375
979000.0 0.2233632862644416
980000.0 0.24918032786885247
981000.0 0.24204702627939143
982000.0 0.23624595469255663
983000.0 0.20156555772994128
984000.0 0.22706571242680545
985000.0 0.17792207792207793
986000.0 0.2956104252400549
987000.0 0.24933862433862433
988000.0 0.2532347504621072
989000.0 0.25771812080536916
990000.0 0.23834537097833225
991000.0 0.26444723618090454
992000.0 0.21377978106889892
993000.0 0.1985535831689678
994000.0 0.18275418275418276
995000.0 0.19907100199071
996000.0 0.15792922673656618
997000.0 0.18116883116883117
998000.0 0.17677089980855137
999000.0 0.16402786573780875
1000000.0 0.17754569190600522
1001000.0 0.1708253358925144
1002000.0 0.19025367156208278
1003000.0 0.15974025974025974
1004000.0 0.17308948399738733
1005000.0 0.18419375398342894
1006000.0 0.21506761107533806
1007000.0 0.2037292817679558
1008000.0 0.22164614387556708
1009000.0 0.2483221476510067
1010000.0 0.23348017621145375
1011000.0 0.3170048985304409
1012000.0 0.267632241813602
1013000.0 0.24161922833649588
1014000.0 0.20416386836803224
1015000.0 0.18026315789473685
1016000.0 0.1855388813096862
1017000.0 0.25
1018000.0 0.21182586094866795
1019000.0 0.20365535248041775
1020000.0 0.18973359324236516
1021000.0 0.15555555555555556
1022000.0 0.1423927178153446
1023000.0 0.1419753086419753
1024000.0 0.12432795698924731
1025000.0 0.14378238341968913
1026000.0 0.16344916344916344
1027000.0 0.1893939393939394
1028000.0 0.19274680993955676
1029000.0 0.17193675889328064
1030000.0 0.18056467498358503
1031000.0 0.14015645371577576
1032000.0 0.15703602991162474
1033000.0 0.13052208835341367
1034000.0 0.1282051282051282
1035000.0 0.12433862433862433
1036000.0 0.15654520917678813
1037000.0 0.20160213618157544
1038000.0 0.19407687460617518
1039000.0 0.2478813559322034
1040000.0 0.17684478371501272
1041000.0 0.2284160435078178
1042000.0 0.2273342354533153
1043000.0 0.17943680419122462
1044000.0 0.16296296296296298
1045000.0 0.12633563796354494
1046000.0 0.10725964682799215
1047000.0 0.10138248847926268
1048000.0 0.09441233140655106
1049000.0 0.09162303664921466
1050000.0 0.09285714285714286
1051000.0 0.11667723525681674
1052000.0 0.10526315789473684
1053000.0 0.10214703968770332
1054000.0 0.2140127388535032
1055000.0 0.15009874917709018
1056000.0 0.23682498373454783
1057000.0 0.20574787720444154
1058000.0 0.1862426995457495
1059000.0 0.15548387096774194
1060000.0 0.1083223249669749
1061000.0 0.10664911125740618
1062000.0 0.09078860172299535
1063000.0 0.09241555130656469
1064000.0 0.09305373525557012
1065000.0 0.08447937131630648
1066000.0 0.08729139922978177
1067000.0 0.08695652173913043
1068000.0 0.0831758034026465
1069000.0 0.10154241645244216
1070000.0 0.08617095205003475
1071000.0 0.12
1072000.0 0.22229259024699177
1073000.0 0.1312997347480106
1074000.0 0.3066316480630335
1075000.0 0.11692506459948321
1076000.0 0.2413151364764268
1077000.0 0.10673443456162643
1078000.0 0.10459183673469388
1079000.0 0.08235294117647059
1080000.0 0.07009345794392523
1081000.0 0.08808618504435994
1082000.0 0.07783641160949868
1083000.0 0.07375415282392027
1084000.0 0.08857509627727857
1085000.0 0.08637236084452975
1086000.0 0.06772908366533864
1087000.0 0.08321964529331514
1088000.0 0.08316831683168317
1089000.0 0.0875724404378622
1090000.0 0.07653061224489796
1091000.0 0.0838095238095238
1092000.0 0.07468605419695969
1093000.0 0.09449354180829368
1094000.0 0.09558823529411764
1095000.0 0.08115183246073299
1096000.0 0.10252904989747096
1097000.0 0.34925758553905745
1098000.0 0.09770491803278689
1099000.0 0.2272151898734177
1100000.0 0.08695652173913043
1101000.0 0.09841479524438573
1102000.0 0.09584664536741214
1103000.0 0.08054123711340207
1104000.0 0.08741030658838878
1105000.0 0.06782945736434108
1106000.0 0.08501259445843828
1107000.0 0.09103641456582633
1108000.0 0.07552083333333333
1109000.0 0.07782864617396991
1110000.0 0.08359923420548819
1111000.0 0.08653846153846154
1112000.0 0.08193548387096775
1113000.0 0.08177720540888603
1114000.0 0.0881542699724518
1115000.0 0.09749670619235837
1116000.0 0.07622739018087855
1117000.0 0.08683853459972862
1118000.0 0.08384043272481406
1119000.0 0.07884362680683311
1120000.0 0.07834101382488479
1121000.0 0.06756756756756757
1122000.0 0.0834378920953576
1123000.0 0.1000654022236756
1124000.0 0.0822826808228268
1125000.0 0.08289124668435013
1126000.0 0.09073233959818536
1127000.0 0.0599250936329588
1128000.0 0.07486979166666667
1129000.0 0.07723035952063914
1130000.0 0.08125819134993446
1131000.0 0.07987421383647798
1132000.0 0.08552188552188553
1133000.0 0.06201044386422976
1134000.0 0.08453473132372215
1135000.0 0.07813525935653316
1136000.0 0.07378129117259552
1137000.0 0.06771860618014464
1138000.0 0.07377049180327869
1139000.0 0.07353906762967827
1140000.0 0.09337979094076655
1141000.0 0.07892976588628763
1142000.0 0.07042253521126761
1143000.0 0.07327001356852103
1144000.0 0.0847682119205298
1145000.0 0.06919060052219321
1146000.0 0.07539682539682539
1147000.0 0.0711864406779661
1148000.0 0.06898817345597898
1149000.0 0.07806191117092867
1150000.0 0.07488702388637831
1151000.0 0.0736312146003776
1152000.0 0.07038681039949271
1153000.0 0.07279693486590039
1154000.0 0.06883116883116883
1155000.0 0.06662395900064061
1156000.0 0.06722689075630252
1157000.0 0.0798454603992273
1158000.0 0.07930607187112763
1159000.0 0.07840531561461794
1160000.0 0.07184846505551927
1161000.0 0.06675224646983312
1162000.0 0.07712418300653595
1163000.0 0.08241401687216093
1164000.0 0.07175177763413057
1165000.0 0.07119095143047238
1166000.0 0.07033248081841433
1167000.0 0.08157894736842106
1168000.0 0.06352324819908317
1169000.0 0.06926121372031663
1170000.0 0.06406149903907751
1171000.0 0.08090614886731391
1172000.0 0.07166123778501629
1173000.0 0.08327953518398967
1174000.0 0.07044025157232704
1175000.0 0.06754098360655737
1176000.0 0.0730793254216115
1177000.0 0.06048906048906049
1178000.0 0.07254534083802376
1179000.0 0.07756410256410257
1180000.0 0.0824211204121056
1181000.0 0.07207792207792207
1182000.0 0.06737367436057393
1183000.0 0.06919060052219321
1184000.0 0.06881313131313131
1185000.0 0.07161125319693094
1186000.0 0.08284023668639054
1187000.0 0.06682867557715674
1188000.0 0.08176943699731903
1189000.0 0.07603833865814696
1190000.0 0.07939632545931759
1191000.0 0.07531943510423672
1192000.0 0.07841823056300268
1193000.0 0.07152145643693109
1194000.0 0.08312182741116751
1195000.0 0.061822817080943275
1196000.0 0.07041343669250646
1197000.0 0.0680796403339756
1198000.0 0.07223326706428099
1199000.0 0.082537517053206


==> 220914_142511_odf_freq_eit_simb_data.txt <==
x y 
400000.0 0.08329519450800915
400500.0 0.0775635407537248
401000.0 0.07758620689655173
401500.0 0.07848324514991181
402000.0 0.07585278276481149
402500.0 0.07719453021614468
403000.0 0.08539228435197226
403500.0 0.06729131175468483
404000.0 0.08396268325188805
404500.0 0.0692757534862798
405000.0 0.08151700087183958
405500.0 0.08594449418084155
406000.0 0.08415841584158416
406500.0 0.08448199199644287
407000.0 0.08505041648399825
407500.0 0.07899305555555555
408000.0 0.0943900267141585
408500.0 0.0949529512403764
409000.0 0.11930860033726813
409500.0 0.10578158458244111
410000.0 0.086229652441707
410500.0 0.10219632451815329
411000.0 0.12045454545454545
411500.0 0.08347457627118644
412000.0 0.07688947138488422
412500.0 0.07317073170731707
413000.0 0.07848960543063216
413500.0 0.08728737690241718
414000.0 0.08549340609367895
414500.0 0.07643312101910828
415000.0 0.07029177718832891
415500.0 0.06713928273561301
416000.0 0.08278580814717477
416500.0 0.07293577981651377
417000.0 0.08259717314487633
417500.0 0.0785432207108381
418000.0 0.07624504186866461
418500.0 0.0880503144654088
419000.0 0.08086610693769333
419500.0 0.09429918559794256
420000.0 0.08611361587015329
420500.0 0.0811044003451251
421000.0 0.10355555555555555
421500.0 0.0768531150522965
422000.0 0.07036247334754797
422500.0 0.07399299474605954
423000.0 0.083223249669749
423500.0 0.07118055555555555
424000.0 0.07438752783964366
424500.0 0.0809119356280733
425000.0 0.06809421841541756
425500.0 0.09401330376940133
426000.0 0.08354978354978355
426500.0 0.08149405772495756
427000.0 0.07682060390763766
427500.0 0.07538126361655774
428000.0 0.08325832583258326
428500.0 0.08639787328311918
429000.0 0.08003479773814702
429500.0 0.07491289198606271
430000.0 0.07158351409978309
430500.0 0.082010582010582
431000.0 0.06769745089845382
431500.0 0.08387657540199914
432000.0 0.07715387912558937
432500.0 0.07893607893607893
433000.0 0.0768566493955095
433500.0 0.07221006564551423
434000.0 0.08543771043771044
434500.0 0.078719723183391
435000.0 0.07973568281938326
435500.0 0.07618250313938886
436000.0 0.07927369353410098
436500.0 0.07834101382488479
437000.0 0.0798626019750966
437500.0 0.07347287483981205
438000.0 0.08964059196617336
438500.0 0.08005249343832022
439000.0 0.08220376038478355
439500.0 0.07569204152249134
440000.0 0.08347826086956522
440500.0 0.07325383304940375
441000.0 0.08298407376362113
441500.0 0.08900523560209424
442000.0 0.08478260869565217
442500.0 0.06959863364645602
443000.0 0.08005249343832022
443500.0 0.07772020725388601
444000.0 0.07416990081931867
444500.0 0.08304195804195805
445000.0 0.07656514382402707
445500.0 0.07364836100468285
446000.0 0.07635253054101222
446500.0 0.08301404853128991
447000.0 0.07488027862429256
447500.0 0.0783289817232376
448000.0 0.07225806451612904
448500.0 0.0928157072735386
449000.0 0.07541542394546229
449500.0 0.0691225165562914
450000.0 0.07154742096505824
450500.0 0.08077260755048288
451000.0 0.0915061295971979
451500.0 0.06513243595310464
452000.0 0.0779109589041096
452500.0 0.07754237288135593
453000.0 0.08791684711996535
453500.0 0.07528285465622281
454000.0 0.08572691117984976
454500.0 0.09145556032632031
455000.0 0.08053402239448751
455500.0 0.09060261272650653
456000.0 0.07748287671232877
456500.0 0.07418397626112759
457000.0 0.07075471698113207
457500.0 0.08243418213206732
458000.0 0.08982826948480846
458500.0 0.08738296923762817
459000.0 0.07384615384615385
459500.0 0.08103294746215495
460000.0 0.10219632451815329
460500.0 0.07571246278179498
461000.0 0.0880281690140845
461500.0 0.07506471095772217
462000.0 0.07252559726962457
462500.0 0.0808124459809853
463000.0 0.0781451266638042
463500.0 0.06638830897703549
464000.0 0.07328504473796335
464500.0 0.06880138468195586
465000.0 0.09023539668700958
465500.0 0.07506471095772217
466000.0 0.08365180467091295
466500.0 0.08096280087527352
467000.0 0.06459948320413436
467500.0 0.08435314685314685
468000.0 0.08258451005562688
468500.0 0.07462686567164178
469000.0 0.08454935622317597
469500.0 0.06710239651416122
470000.0 0.07234042553191489
470500.0 0.08089199825098382
471000.0 0.06803005008347246
471500.0 0.08628318584070796
472000.0 0.0810576506285219
472500.0 0.07722174288179465
473000.0 0.08701243034719246
473500.0 0.07869974337040206
474000.0 0.08032646048109966
474500.0 0.08528880866425993
475000.0 0.08374164810690424
475500.0 0.08077753779697625
476000.0 0.07685433422698838
476500.0 0.09771689497716896
477000.0 0.08112724167378309
477500.0 0.06540880503144654
478000.0 0.07463952502120441
478500.0 0.07935153583617748
479000.0 0.08264840182648402
479500.0 0.08569016462642465
480000.0 0.07630691399662731
480500.0 0.08248786943096603
481000.0 0.0878438331854481
481500.0 0.06429192006950478
482000.0 0.07989228007181329
482500.0 0.07309417040358744
483000.0 0.07494553376906318
483500.0 0.0843956043956044
484000.0 0.07352316192095197
484500.0 0.07252747252747253
485000.0 0.07142857142857142
485500.0 0.08034188034188035
486000.0 0.06494623655913978
486500.0 0.08015430775825118
487000.0 0.0771826233656685
487500.0 0.078125
488000.0 0.07053223712678494
488500.0 0.08038444735692442
489000.0 0.07577748576434516
489500.0 0.08421052631578947
490000.0 0.08385093167701864
490500.0 0.07376691401134876
491000.0 0.07657657657657657
491500.0 0.07032967032967033
492000.0 0.09699570815450644
492500.0 0.07023863124718595
493000.0 0.08737439930100481
493500.0 0.08726003490401396
494000.0 0.06847487772343264
494500.0 0.07692307692307693
495000.0 0.07242582897033159
495500.0 0.08410801239486498
496000.0 0.07306338028169014
496500.0 0.07843996494303243
497000.0 0.07050173010380623
497500.0 0.08489333913800609
498000.0 0.08820998278829605
498500.0 0.07439446366782007
499000.0 0.07092819614711034
499500.0 0.07317073170731707
500000.0 0.08065915004336513
500500.0 0.07041648776298841
501000.0 0.0810008481764207
501500.0 0.0775089605734767
502000.0 0.07145913564398802
502500.0 0.08662741799831791
503000.0 0.061018437225636525
503500.0 0.0806954971020954
504000.0 0.0790616854908775
504500.0 0.07464607464607464
505000.0 0.07663473552686381
505500.0 0.07387862796833773
506000.0 0.07624890446976336
506500.0 0.07631923244657654
507000.0 0.08036490008688098
507500.0 0.07550561797752808
508000.0 0.06919831223628692
508500.0 0.08325832583258326
509000.0 0.08731899956121106
509500.0 0.08329641116526362
510000.0 0.07537012113055182
510500.0 0.08451308451308451
511000.0 0.08461538461538462
511500.0 0.09051348999129678
512000.0 0.0802732707087959
512500.0 0.07719453021614468
513000.0 0.07547169811320754
513500.0 0.07634927599824484
514000.0 0.0821566110397946
514500.0 0.08073472874839813
515000.0 0.07849829351535836
515500.0 0.07473460721868365
516000.0 0.07164436771687527
516500.0 0.06885109912899212
517000.0 0.07410491257285595
517500.0 0.08826086956521739
518000.0 0.07589478223372143
518500.0 0.07249466950959488
519000.0 0.08438287153652393
519500.0 0.07504363001745201
520000.0 0.07624113475177305
520500.0 0.0772804054054054
521000.0 0.06827133479212254
521500.0 0.08475316732197466
522000.0 0.08837614279494993
522500.0 0.07772020725388601
523000.0 0.07771575783598111
523500.0 0.0771960958296362
524000.0 0.08540305010893247
524500.0 0.0808037622915776
525000.0 0.07543780871127077
525500.0 0.0755536257056014
526000.0 0.08177777777777778
526500.0 0.08043010752688172
527000.0 0.08527131782945736
527500.0 0.06891891891891892
528000.0 0.10205949656750572
528500.0 0.07815275310834814
529000.0 0.08380681818181818
529500.0 0.07189829022358615
530000.0 0.08010118043844856
530500.0 0.08089792460821686
531000.0 0.08234758871701547
531500.0 0.0812204555221315
532000.0 0.07110912343470482
532500.0 0.07454545454545454
533000.0 0.07058307759754494
533500.0 0.07329842931937172
534000.0 0.06521739130434782
534500.0 0.07897033158813263
535000.0 0.08206958073148975
535500.0 0.06948109058927
536000.0 0.07562315166877905
536500.0 0.08014090708938794
537000.0 0.07792207792207792
537500.0 0.06964136780650543
538000.0 0.08636562911003946
538500.0 0.07325684024713151
539000.0 0.08568904593639576
539500.0 0.07562277580071175
540000.0 0.07874015748031496
540500.0 0.07600849256900212
541000.0 0.07839643652561247
541500.0 0.06759703445268207
542000.0 0.0702656383890317
542500.0 0.07006651884700665
543000.0 0.08131868131868132
543500.0 0.07063527321190582
544000.0 0.07933662034961901
544500.0 0.08425231583590649
545000.0 0.06955736224028906
545500.0 0.08120035304501325
546000.0 0.0824607329842932
546500.0 0.06961178045515395
547000.0 0.07878521126760564
547500.0 0.07418924922256774
548000.0 0.0732961851693099
548500.0 0.07831598008148484
549000.0 0.06878537222464083
549500.0 0.07778776978417266
550000.0 0.07338254450716457
550500.0 0.0787959274015051
551000.0 0.09274193548387097
551500.0 0.06739606126914661
552000.0 0.07608695652173914
552500.0 0.08453159041394336
553000.0 0.075
553500.0 0.07982646420824295
554000.0 0.07495511669658887
554500.0 0.06458511548331908
555000.0 0.09021543985637342
555500.0 0.08919156414762741
556000.0 0.06493506493506493
556500.0 0.06782608695652174
557000.0 0.08066637439719421
557500.0 0.06856634016028496
558000.0 0.06732844195079844
558500.0 0.07372654155495978
559000.0 0.07964224872231687
559500.0 0.070812528370404
560000.0 0.06516290726817042
560500.0 0.06193934216146946
561000.0 0.07199297629499561
561500.0 0.07695749440715884
562000.0 0.08869179600886919
562500.0 0.07998289136013687
563000.0 0.07793983591613492
563500.0 0.08097686375321336
564000.0 0.08006887645286268
564500.0 0.07927087749046206
565000.0 0.09264897781644194
565500.0 0.08155699721964782
566000.0 0.0730186999109528
566500.0 0.07910839160839161
567000.0 0.06586310804993543
567500.0 0.06398940864960283
568000.0 0.07506361323155217
568500.0 0.08674157303370786
569000.0 0.06924731182795699
569500.0 0.06701030927835051
570000.0 0.0679177837354781
570500.0 0.06692079627276577
571000.0 0.08695652173913043
571500.0 0.07439076528430953
572000.0 0.06717363751584284
572500.0 0.07174688057040998
573000.0 0.07615750757247945
573500.0 0.07601847963040739
574000.0 0.08425720620842572
574500.0 0.07731305449936629
575000.0 0.06567028985507246
575500.0 0.0662280701754386
576000.0 0.08421985815602837
576500.0 0.07409070498428379
577000.0 0.06993318485523385
577500.0 0.07040998217468805
578000.0 0.07300275482093664
578500.0 0.06739526411657559
579000.0 0.06846289752650177
579500.0 0.06856111862877763
580000.0 0.07278341420379356
580500.0 0.08497652582159625
581000.0 0.08237378210806023
581500.0 0.07592675301473872
582000.0 0.06474820143884892
582500.0 0.0603290676416819
583000.0 0.07720930232558139
583500.0 0.0739202657807309
584000.0 0.08259449370041998
584500.0 0.08222811671087533
585000.0 0.06076388888888889
585500.0 0.07582515611061552
586000.0 0.08333333333333333
586500.0 0.06714095153401511
587000.0 0.0740909090909091
587500.0 0.06769650159018628
588000.0 0.07079646017699115
588500.0 0.06657546739626083
589000.0 0.06439066551426102
589500.0 0.08943089430894309
590000.0 0.07685473123056419
590500.0 0.0708803611738149
591000.0 0.07366984993178717
591500.0 0.062157221206581355
592000.0 0.08877284595300261
592500.0 0.082614616432138
593000.0 0.08439201451905626
593500.0 0.08482142857142858
594000.0 0.08235844642021525
594500.0 0.07250889679715303
595000.0 0.0821917808219178
595500.0 0.08318965517241379
596000.0 0.07429547395388557
596500.0 0.07436570428696412
597000.0 0.07354260089686099
597500.0 0.0908675799086758
598000.0 0.09404388714733543
598500.0 0.07778274474742959
599000.0 0.08263695450324977
599500.0 0.07914970601537766
600000.0 0.08234217749313816
600500.0 0.07556791840519239
601000.0 0.08955895589558956
601500.0 0.09094942324755989
602000.0 0.07460732984293193
602500.0 0.08268615806304248
603000.0 0.06948109058927
603500.0 0.06542056074766354
604000.0 0.08314806580702534
604500.0 0.07552199022656597
605000.0 0.07869742198100407
605500.0 0.07387627948375612
606000.0 0.08416742493175614
606500.0 0.07530255490811295
607000.0 0.08890884598114054
607500.0 0.06943150046598323
608000.0 0.08689839572192513
608500.0 0.08158614402917047
609000.0 0.07025344597598933
609500.0 0.07560296846011132
610000.0 0.07811806480248558
610500.0 0.08289241622574955
611000.0 0.07860063607451158
611500.0 0.07880676758682101
612000.0 0.07867679928475638
612500.0 0.07289002557544758
613000.0 0.06899601946041574
613500.0 0.08616880247459124
614000.0 0.08639787328311918
614500.0 0.07386609071274298
615000.0 0.07394519356241844
615500.0 0.08938294010889292
616000.0 0.08245533669262482
616500.0 0.08236347358997315
617000.0 0.08807588075880758
617500.0 0.08687863860277653
618000.0 0.07564160288158488
618500.0 0.0712979890310786
619000.0 0.07940780619111709
619500.0 0.06969424460431654
620000.0 0.07868705035971223
620500.0 0.08469945355191257
621000.0 0.08928571428571429
621500.0 0.06868600682593856
622000.0 0.08534915563669557
622500.0 0.09024943310657596
623000.0 0.07142857142857142
623500.0 0.07497741644083107
624000.0 0.08325912733748887
624500.0 0.07194860813704497
625000.0 0.0755998189225894
625500.0 0.08858998144712431
626000.0 0.07927107061503418
626500.0 0.07211319032405294
627000.0 0.07300884955752213
627500.0 0.0760053026955369
628000.0 0.07442489851150202
628500.0 0.07606837606837606
629000.0 0.07304900181488204
629500.0 0.07753655294638902
630000.0 0.06278434940855324
630500.0 0.06014362657091562
631000.0 0.07409031126698816
631500.0 0.07364685004436557
632000.0 0.06929347826086957
632500.0 0.07860063607451158
633000.0 0.06318082788671024
633500.0 0.07185084129149613
634000.0 0.07202828104286346
634500.0 0.07898259705488621
635000.0 0.07053571428571428
635500.0 0.06882946076282333
636000.0 0.0745793542519327
636500.0 0.08032490974729242
637000.0 0.06985294117647059
637500.0 0.07526881720430108
638000.0 0.08089500860585198
638500.0 0.0775941230486685
639000.0 0.07152557718424626
639500.0 0.07473982970671712
640000.0 0.0861440291704649
640500.0 0.08318014705882353
641000.0 0.08585409252669039
641500.0 0.07524932003626474
642000.0 0.08044444444444444
642500.0 0.0799475753604194
643000.0 0.08261851015801354
643500.0 0.07208791208791208
644000.0 0.09137291280148423
644500.0 0.0714936247723133
645000.0 0.10355555555555555
645500.0 0.07118205349439172
646000.0 0.08457040035987404
646500.0 0.08386508659981769
647000.0 0.08939802336028752
647500.0 0.07678328032712403
648000.0 0.08390646492434663
648500.0 0.07045951859956236
649000.0 0.0781038374717833
649500.0 0.06754385964912281
650000.0 0.08100686498855836
650500.0 0.08928571428571429
651000.0 0.08499566348655681
651500.0 0.0821062025881303
652000.0 0.06866952789699571
652500.0 0.07437641723356009
653000.0 0.07960644007155634
653500.0 0.07050691244239632
654000.0 0.07776801405975395
654500.0 0.08546255506607929
655000.0 0.06816143497757847
655500.0 0.08251389482684908
656000.0 0.08310502283105023
656500.0 0.07537012113055182
657000.0 0.07206405693950178
657500.0 0.08407871198568873
658000.0 0.09922621756941284
658500.0 0.08685766257389722
659000.0 0.08838500694123091
659500.0 0.06508078994614004
660000.0 0.09011090573012939
660500.0 0.08455718736092568
661000.0 0.09217999126256007
661500.0 0.08337009263343625
662000.0 0.08230088495575222
662500.0 0.09165526675786594
663000.0 0.07856494096276112
663500.0 0.07525010874293171
664000.0 0.08008658008658008
664500.0 0.07895917451772096
665000.0 0.07304347826086957
665500.0 0.08130434782608696
666000.0 0.08915239350021958
666500.0 0.09438103599648814
667000.0 0.08614232209737828
667500.0 0.0730312362516498
668000.0 0.07787610619469026
668500.0 0.09258465495070724
669000.0 0.08251121076233184
669500.0 0.08236808236808237
670000.0 0.07984119982355536
670500.0 0.09432275368797496
671000.0 0.07648099027409372
671500.0 0.08412055780476833
672000.0 0.09449866903283052
672500.0 0.0889487870619946
673000.0 0.10039805395842548
673500.0 0.0989010989010989
674000.0 0.08803611738148984
674500.0 0.0881590319792567
675000.0 0.08078118064802485
675500.0 0.07161572052401746
676000.0 0.09395973154362416
676500.0 0.10109789569990851
677000.0 0.07692307692307693
677500.0 0.09099222679469593
678000.0 0.10093299406276506
678500.0 0.09011754462342185
679000.0 0.1004566210045662
679500.0 0.10757717492984098
680000.0 0.07671107028020212
680500.0 0.09981768459434823
681000.0 0.09494505494505495
681500.0 0.09197475202885483
682000.0 0.09782104775150673
682500.0 0.09195912927587739
683000.0 0.09135254988913526
683500.0 0.08234217749313816
684000.0 0.0926168632590651
684500.0 0.09070990359333918
685000.0 0.08441850022451729
685500.0 0.1111619396157365
686000.0 0.10117967332123412
686500.0 0.09574468085106383
687000.0 0.09805693628558518
687500.0 0.09078889378580873
688000.0 0.09972801450589303
688500.0 0.09660107334525939
689000.0 0.09046126287505597
689500.0 0.10609480812641084
690000.0 0.10349523377212891
690500.0 0.10255241567912489
691000.0 0.10257548845470693
691500.0 0.08922938260477693
692000.0 0.08071553228621292
692500.0 0.0944700460829493
693000.0 0.09318181818181819
693500.0 0.08680704770090245
694000.0 0.0915929203539823
694500.0 0.10468821119708693
695000.0 0.1154903758020165
695500.0 0.09126810004387889
696000.0 0.09296264118158123
696500.0 0.08836589698046181
697000.0 0.10578216046615867
697500.0 0.10549645390070922
698000.0 0.09781619654231119
698500.0 0.10575139146567718
699000.0 0.09937050359712231
699500.0 0.09099139882299682
700000.0 0.11534883720930232
700500.0 0.10013972985561248
701000.0 0.10602628001812416
701500.0 0.13009619789280807
702000.0 0.10454545454545454
702500.0 0.11131898971000935
703000.0 0.09036697247706423
703500.0 0.10249554367201426
704000.0 0.10414866032843562
704500.0 0.10779816513761468
705000.0 0.11328480436760692
705500.0 0.11048425011753643
706000.0 0.11234953187695051
706500.0 0.09301290609701825
707000.0 0.09567198177676538
707500.0 0.12397820163487738
708000.0 0.0988962472406181
708500.0 0.1034794396746498
709000.0 0.10206834532374101
709500.0 0.1039426523297491
710000.0 0.10660592255125284
710500.0 0.11228716060745512
711000.0 0.1089511754068716
711500.0 0.1048498845265589
712000.0 0.11144449207029576
712500.0 0.10352422907488987
713000.0 0.10927004030452306
713500.0 0.09106984969053934
714000.0 0.10045248868778281
714500.0 0.09793351302785265
715000.0 0.0921577315019938
715500.0 0.10735227785295444
716000.0 0.08981233243967829
716500.0 0.09779614325068871
717000.0 0.09594594594594595
717500.0 0.10202247191011236
718000.0 0.10324349017816355
718500.0 0.10703363914373089
719000.0 0.1065686724850712
719500.0 0.10863636363636364
720000.0 0.08743897026187306
720500.0 0.10722100656455143
721000.0 0.10680970149253731
721500.0 0.11075660893345488
722000.0 0.09373611728120836
722500.0 0.08545454545454545
723000.0 0.10617848970251716
723500.0 0.09946949602122016
724000.0 0.09341637010676157
724500.0 0.12060998151571165
725000.0 0.10660592255125284
725500.0 0.08901943063714415
726000.0 0.11041292639138241
726500.0 0.10054102795311091
727000.0 0.09814563545906829
727500.0 0.10079928952042629
728000.0 0.10120585701981051
728500.0 0.10717614165890028
729000.0 0.09243316719528773
729500.0 0.11163670766319773
730000.0 0.1021759697256386
730500.0 0.09536541889483066
731000.0 0.0978860294117647
731500.0 0.10329273793414524
732000.0 0.11000452693526483
732500.0 0.10193955796120883
733000.0 0.0888382687927107
733500.0 0.11259806183664052
734000.0 0.1016949152542373
734500.0 0.10535635236830455
735000.0 0.11220196353436185
735500.0 0.09581355200690549
736000.0 0.120817843866171
736500.0 0.10557053009883198
737000.0 0.11051930758988016
737500.0 0.1020128087831656
738000.0 0.10968921389396709
738500.0 0.09510991475998205
739000.0 0.10306406685236769
739500.0 0.11131386861313869
740000.0 0.1030881017257039
740500.0 0.10026737967914438
741000.0 0.10182648401826484
741500.0 0.09794490599038042
742000.0 0.10918227501142073
742500.0 0.10368663594470046
743000.0 0.12005457025920874
743500.0 0.11231884057971014
744000.0 0.12040133779264214
744500.0 0.12367816091954023
745000.0 0.1116214974735875
745500.0 0.11913357400722022
746000.0 0.12122641509433962
746500.0 0.10863636363636364
747000.0 0.09945750452079566
747500.0 0.0998193315266486
748000.0 0.10161145926589078
748500.0 0.11061750333185251
749000.0 0.11079545454545454
749500.0 0.10363153232949512
750000.0 0.11529834006280844
750500.0 0.11318181818181818
751000.0 0.11224489795918367
751500.0 0.10755148741418764
752000.0 0.1352914997774811
752500.0 0.11173708920187793
753000.0 0.10018214936247723
753500.0 0.10325581395348837
754000.0 0.09770373705538046
754500.0 0.09347048300536673
755000.0 0.10622710622710622
755500.0 0.10873521383075523
756000.0 0.10162780466344039
756500.0 0.11222171740118128
757000.0 0.1070110701107011
757500.0 0.11413043478260869
758000.0 0.11265709156193895
758500.0 0.09879302637460885
759000.0 0.10255241567912489
759500.0 0.10264598540145986
760000.0 0.09857863365428703
760500.0 0.1154562383612663
761000.0 0.14507042253521127
761500.0 0.10900264783759929
762000.0 0.11643835616438356
762500.0 0.11924493554327809
763000.0 0.11288848263254113
763500.0 0.10988505747126437
764000.0 0.10984503190519598
764500.0 0.11151241534988714
765000.0 0.11197440585009141
765500.0 0.10013291980505096
766000.0 0.09861668897813476
766500.0 0.09713518352730528
767000.0 0.1076993583868011
767500.0 0.1040909090909091
768000.0 0.11296296296296296
768500.0 0.09696691176470588
769000.0 0.10955914447839371
769500.0 0.09173893199452304
770000.0 0.0958219800181653
770500.0 0.11145104895104894
771000.0 0.09341923607915324
771500.0 0.10144927536231885
772000.0 0.12705667276051189
772500.0 0.11414279217826284
773000.0 0.10355987055016182
773500.0 0.09178743961352658
774000.0 0.10045454545454545
774500.0 0.09917355371900827
775000.0 0.09276018099547512
775500.0 0.10530934620447564
776000.0 0.1001765225066196
776500.0 0.10371032632990612
777000.0 0.10495757034390353
777500.0 0.10274270787984327
778000.0 0.10088331008833101
778500.0 0.10655372269282211
779000.0 0.10144312393887946
779500.0 0.1065989847715736
780000.0 0.11121323529411764
780500.0 0.1020501138952164
781000.0 0.10050022737608004
781500.0 0.1003584229390681
782000.0 0.10757839721254356
782500.0 0.11166818596171377
783000.0 0.11823104693140794
783500.0 0.11578006258381761
784000.0 0.10915341641598625
784500.0 0.10876404494382022
785000.0 0.1022674687644609
785500.0 0.11816907986921998
786000.0 0.11419472247497725
786500.0 0.10104529616724739
787000.0 0.12187357889949978
787500.0 0.11872986654394846
788000.0 0.11216216216216217
788500.0 0.12539899680802555
789000.0 0.11294010059442158
789500.0 0.11360513055428309
790000.0 0.10265486725663717
790500.0 0.11041009463722397
791000.0 0.09878213802435724
791500.0 0.11933602512337371
792000.0 0.10115350488021295
792500.0 0.10763123070136744
793000.0 0.1086859688195991
793500.0 0.11696428571428572
794000.0 0.12007332722273144
794500.0 0.10642287857477731
795000.0 0.10746812386156648
795500.0 0.10477453580901856
796000.0 0.11004126547455295
796500.0 0.10788757932910245
797000.0 0.09614491407338598
797500.0 0.1049015116811727
798000.0 0.11668991166899116
798500.0 0.09142114384748701
799000.0 0.12155963302752294
799500.0 0.12104787714543812
800000.0 0.10105448154657294
800500.0 0.10419426048565121
801000.0 0.10418521816562779
801500.0 0.10099696575639358
802000.0 0.10797708241516087
802500.0 0.12278308321964529
803000.0 0.09697789806044203
803500.0 0.09911504424778761
804000.0 0.11090658076392085
804500.0 0.10897722197409558
805000.0 0.09363799283154121
805500.0 0.11489957963568426
806000.0 0.11748381128584644
806500.0 0.10244988864142539
807000.0 0.11807780320366133
807500.0 0.1125
808000.0 0.10391822827938671
808500.0 0.11326860841423948
809000.0 0.0847535697835099
809500.0 0.10409797456429581
810000.0 0.10161870503597123
810500.0 0.10802919708029197
811000.0 0.10965703971119134
811500.0 0.11499540018399264
812000.0 0.10711071107110712
812500.0 0.10397412199630314
813000.0 0.10631531122217174
813500.0 0.10941121928604543
814000.0 0.10357304387155133
814500.0 0.12623645784267545
815000.0 0.12007417709782105
815500.0 0.136
816000.0 0.12355040142729706
816500.0 0.1111111111111111
817000.0 0.0967144840351689
817500.0 0.11036339165545088
818000.0 0.1079136690647482
818500.0 0.1135110294117647
819000.0 0.12275034610059991
819500.0 0.12336195210122006
820000.0 0.10812043795620438
820500.0 0.10589277802392556
821000.0 0.10966875559534467
821500.0 0.12164662349676225
822000.0 0.10659676714722587
822500.0 0.10576057605760576
823000.0 0.11538461538461539
823500.0 0.12103083294983893
824000.0 0.1078519855595668
824500.0 0.09977220956719818
825000.0 0.10232558139534884
825500.0 0.11427280939476062
826000.0 0.10659000442282177
826500.0 0.09636934110264456
827000.0 0.10526315789473684
827500.0 0.10242341106538637
828000.0 0.10271764163979732
828500.0 0.10526315789473684
829000.0 0.10004506534474988
829500.0 0.11182401466544455
830000.0 0.09675925925925925
830500.0 0.09749552772808587
831000.0 0.10038058991436727
831500.0 0.10501640881387717
832000.0 0.10981308411214953
832500.0 0.09836788707543008
833000.0 0.09990875912408759
833500.0 0.11707988980716254
834000.0 0.09606587374199452
834500.0 0.0900735294117647
835000.0 0.0915863277826468
835500.0 0.10963455149501661
836000.0 0.09590274651058082
836500.0 0.09410729991204925
837000.0 0.1111111111111111
837500.0 0.10247026532479414
838000.0 0.11691762621789194
838500.0 0.10550887021475257
839000.0 0.10041077133728891
839500.0 0.11180960933991918
840000.0 0.10393258426966293
840500.0 0.10283687943262411
841000.0 0.10857664233576643
841500.0 0.10017969451931716
842000.0 0.12540341171046565
842500.0 0.11605504587155964
843000.0 0.09944751381215469
843500.0 0.10330948121645796
844000.0 0.09995435874030123
844500.0 0.1089511754068716
845000.0 0.09606020362992475
845500.0 0.10965703971119134
846000.0 0.09770373705538046
846500.0 0.10330765745355687
847000.0 0.11031710585082626
847500.0 0.10456942003514938
848000.0 0.11071744906997343
848500.0 0.11050477489768076
849000.0 0.10274579273693533
849500.0 0.11007545494895694
850000.0 0.09763440860215054
850500.0 0.09551833408782254
851000.0 0.09326660600545951
851500.0 0.11767463666197843
852000.0 0.09835315645013723
852500.0 0.10913348946135831
853000.0 0.10424187725631769
853500.0 0.11694837825491092
854000.0 0.10599520383693045
854500.0 0.09224414869206057
855000.0 0.11692447679708826
855500.0 0.11867442901925661
856000.0 0.1004089050431622
856500.0 0.11055276381909548
857000.0 0.11713286713286714
857500.0 0.11912672045562411
858000.0 0.11710465652374366
858500.0 0.12074443940081707
859000.0 0.11000452693526483
859500.0 0.11732851985559567
860000.0 0.11341571050308914
860500.0 0.1155433287482806
861000.0 0.10767097966728281
861500.0 0.11679492983250339
862000.0 0.11033519553072625
862500.0 0.09950248756218906
863000.0 0.13027522935779817
863500.0 0.10336976320582877
864000.0 0.10540663334847797
864500.0 0.11729530818767249
865000.0 0.1105969458583989
865500.0 0.1034324942791762
866000.0 0.1318181818181818
866500.0 0.11086276262852034
867000.0 0.11172668513388735
867500.0 0.11654478976234003
868000.0 0.11221719457013575
868500.0 0.11302325581395349
869000.0 0.10652463382157124
869500.0 0.09366515837104072
870000.0 0.1189710610932476
870500.0 0.11572832886505809
871000.0 0.10320597277119016
871500.0 0.11543684925305568
872000.0 0.10357142857142858
872500.0 0.11778507742843736
873000.0 0.10870566559189314
873500.0 0.11601235112483459
874000.0 0.12551346417161113
874500.0 0.09913597089586175
875000.0 0.10581768208886853
875500.0 0.09915891987605135
876000.0 0.1151046405823476
876500.0 0.105720823798627
877000.0 0.11278538812785388
877500.0 0.10305517555859553
878000.0 0.10989512083903329
878500.0 0.11290322580645161
879000.0 0.09523809523809523
879500.0 0.10719131614654002
880000.0 0.09795918367346938
880500.0 0.10614525139664804
881000.0 0.10371032632990612
881500.0 0.1325526932084309
882000.0 0.11969286359530262
882500.0 0.12255125284738042
883000.0 0.10244786944696282
883500.0 0.11172161172161173
884000.0 0.1206581352833638
884500.0 0.11581395348837209
885000.0 0.13242630385487528
885500.0 0.10143626570915619
886000.0 0.10853769300635786
886500.0 0.12406716417910447
887000.0 0.12167832167832168
887500.0 0.12266666666666666
888000.0 0.10177777777777777
888500.0 0.12116858237547892
889000.0 0.10990502035278155
889500.0 0.10836330935251799
890000.0 0.12711476909007774
890500.0 0.10943730615861763
891000.0 0.11740331491712708
891500.0 0.1146726862302483
892000.0 0.11035422343324251
892500.0 0.1070944419340262
893000.0 0.10171730515191546
893500.0 0.12796649604467195
894000.0 0.11049011177987962
894500.0 0.1078838174273859
895000.0 0.0971093044263776
895500.0 0.10756608933454877
896000.0 0.10341685649202734
896500.0 0.10821554770318022
897000.0 0.0968478757423481
897500.0 0.1057609630266552
898000.0 0.09963603275705187
898500.0 0.10213143872113677
899000.0 0.11294765840220386
899500.0 0.11130820399113082
900000.0 0.11578471279963817
900500.0 0.1137589928057554
901000.0 0.11254612546125461
901500.0 0.1063632141198328
902000.0 0.10341685649202734
902500.0 0.12350780532598714
903000.0 0.09806694955209806
903500.0 0.11671207992733879
904000.0 0.09418282548476455
904500.0 0.111162575266327
905000.0 0.09164059007599464
905500.0 0.11292647765497357
906000.0 0.1033210332103321
906500.0 0.10128913443830571
907000.0 0.10617848970251716
907500.0 0.10244577757268113
908000.0 0.11734693877551021
908500.0 0.11720581340834506
909000.0 0.10365296803652968
909500.0 0.08788159111933395
910000.0 0.10258738084430322
910500.0 0.10506912442396313
911000.0 0.10455159981973862
911500.0 0.1245758603974794
912000.0 0.09176029962546817
912500.0 0.10115864527629234
913000.0 0.10725696029210406
913500.0 0.12170291531698288
914000.0 0.10858226647700332
914500.0 0.10180995475113122
915000.0 0.11060537096040055
915500.0 0.10677808727948004
916000.0 0.11299435028248588
916500.0 0.1070604522381172
917000.0 0.10652765185856754
917500.0 0.11010915994304699
918000.0 0.09891662741403674
918500.0 0.11813953488372093
919000.0 0.11320754716981132
919500.0 0.11639185257032007
920000.0 0.10658737419945105
920500.0 0.1221522055259331
921000.0 0.11256190904997748
921500.0 0.10960187353629977
922000.0 0.10454323400097704
922500.0 0.11222063718497385
923000.0 0.10052157420578474
923500.0 0.09825528007346189
924000.0 0.11148007590132827
924500.0 0.12313937753721245
925000.0 0.10676484123331799
925500.0 0.10690121786197564
926000.0 0.11024345429490125
926500.0 0.10152284263959391
927000.0 0.09575923392612859
927500.0 0.10406811731315042
928000.0 0.11131470453504352
928500.0 0.10762942779291552
929000.0 0.09156517816869644
929500.0 0.10552536231884058
930000.0 0.09719710669077758
930500.0 0.09661172161172162
931000.0 0.09953488372093024
931500.0 0.11607554122524183
932000.0 0.09351503759398497
932500.0 0.10135790494665374
933000.0 0.0856492027334852
933500.0 0.10562730627306273
934000.0 0.0980952380952381
934500.0 0.09596662030598054
935000.0 0.09086694483078349
935500.0 0.08178603006189213
936000.0 0.08254716981132075
936500.0 0.10514018691588785
937000.0 0.10309754969949145
937500.0 0.09907407407407408
938000.0 0.0878774222622803
938500.0 0.0961978928080623
939000.0 0.08943089430894309
939500.0 0.08856755535472209
940000.0 0.08811381367599816
940500.0 0.09822646657571624
941000.0 0.09156844968268359
941500.0 0.09981515711645102
942000.0 0.09617918313570488
942500.0 0.09508196721311475
943000.0 0.09221501390176089
943500.0 0.10798750557786703
944000.0 0.09468822170900693
944500.0 0.09242957746478873
945000.0 0.09985935302390998
945500.0 0.07731718677224034
946000.0 0.07974038015762633
946500.0 0.09382047812359044
947000.0 0.09914759982054733
947500.0 0.08026131591227252
948000.0 0.10180696342000882
948500.0 0.09644670050761421
949000.0 0.11195807527393997
949500.0 0.10779816513761468
950000.0 0.09391771019677997
950500.0 0.11043233082706767
951000.0 0.10972688068998562
951500.0 0.10917647058823529
952000.0 0.11732101616628175
952500.0 0.11500236630383341
953000.0 0.12017167381974249
953500.0 0.10717614165890028
954000.0 0.10617399438727783
954500.0 0.0965675057208238
955000.0 0.11658986175115207
955500.0 0.10905642484589853
956000.0 0.08932769158439116
956500.0 0.10205949656750572
957000.0 0.11356170811825433
957500.0 0.09269662921348315
958000.0 0.09618104667609619
958500.0 0.10820895522388059
959000.0 0.0906163753449862
959500.0 0.08388814913448735
960000.0 0.07399103139013453
960500.0 0.11188486536675951
961000.0 0.08245048364808844
961500.0 0.08803827751196172
962000.0 0.08811188811188811
962500.0 0.09078276980083372
963000.0 0.09243316719528773
963500.0 0.10442890442890443
964000.0 0.09390980939098094
964500.0 0.11511132164850782
965000.0 0.08819476343592099
965500.0 0.11064621106462111
966000.0 0.10300429184549356
966500.0 0.11556169429097606
967000.0 0.10107334525939177
967500.0 0.10617399438727783
968000.0 0.10452488687782806
968500.0 0.09939619136089178
969000.0 0.11428571428571428
969500.0 0.10764360018091361
970000.0 0.11992619926199262
970500.0 0.12465753424657534
971000.0 0.10984848484848485
971500.0 0.13172541743970315
972000.0 0.10571687840290381
972500.0 0.10914051841746249
973000.0 0.12114233072316904
973500.0 0.11050228310502283
974000.0 0.12153918348193336
974500.0 0.10839981229469732
975000.0 0.11663568773234201
975500.0 0.11352099676972774
976000.0 0.08905626938413824
976500.0 0.12392969806219017
977000.0 0.0944741532976827
977500.0 0.1061865189289012
978000.0 0.09082853345148427
978500.0 0.10922441486920606
979000.0 0.12150389729481889
979500.0 0.09814814814814815
980000.0 0.09525959367945824
980500.0 0.1047973917093619
981000.0 0.11565257779842081
981500.0 0.10669162377164249
982000.0 0.11658382286488929
982500.0 0.11275831087151841
983000.0 0.11048951048951049
983500.0 0.09813084112149532
984000.0 0.10516853932584269
984500.0 0.1084070796460177
985000.0 0.11598173515981736
985500.0 0.10733944954128441
986000.0 0.1385627054955378
986500.0 0.10385487528344671
987000.0 0.09879302637460885
987500.0 0.10816978548607942
988000.0 0.11935483870967742
988500.0 0.11796982167352538
989000.0 0.13202247191011235
989500.0 0.11069939786938397
990000.0 0.11589555657352267
990500.0 0.10004589261128959
991000.0 0.12482598607888631
991500.0 0.10992434356920339
992000.0 0.11029072450392248
992500.0 0.11561492399815754
993000.0 0.1092086996760759
993500.0 0.10946882217090069
994000.0 0.10651685393258427
994500.0 0.08292245629762439
995000.0 0.09715318572074108
995500.0 0.09591555759522717
996000.0 0.09820193637621023
996500.0 0.09153005464480875
997000.0 0.10168674698795181
997500.0 0.08558352402745996
998000.0 0.0978704123244223
998500.0 0.08063063063063063
999000.0 0.09467455621301775
999500.0 0.08648648648648649
1000000.0 0.08807339449541285
1000500.0 0.08906691800188501
1001000.0 0.10550670985654789
1001500.0 0.09338881183541378
1002000.0 0.10923965351299326
1002500.0 0.09576427255985268
1003000.0 0.0981114693689544
1003500.0 0.09491677912730544
1004000.0 0.08130081300813008
1004500.0 0.10499770747363595
1005000.0 0.09573980760421438
1005500.0 0.10548134500230309
1006000.0 0.10274898602974313
1006500.0 0.0883952855847688
1007000.0 0.11321605773567885
1007500.0 0.10272727272727272
1008000.0 0.10803449841125738
1008500.0 0.12055054579971523
1009000.0 0.11647331786542924
1009500.0 0.10623038995965935
1010000.0 0.09057971014492754
1010500.0 0.09363295880149813
1011000.0 0.09938162544169611
1011500.0 0.10105166895290352
1012000.0 0.1162677088422081
1012500.0 0.09912804038549794
1013000.0 0.11023985239852399
1013500.0 0.09873188405797101
1014000.0 0.09498806682577565
1014500.0 0.1004223369310183
1015000.0 0.10108644307982995
1015500.0 0.10343228200371057
1016000.0 0.10258738084430322
1016500.0 0.09672961768770152
1017000.0 0.11156462585034013
1017500.0 0.08096980786825252
1018000.0 0.12054794520547946
1018500.0 0.08685555039479796
1019000.0 0.10881542699724518
1019500.0 0.09631336405529954
1020000.0 0.08757450710683173
1020500.0 0.09288354898336414
1021000.0 0.08103214124038026
1021500.0 0.07328918322295806
1022000.0 0.07850467289719626
1022500.0 0.07437233538607295
1023000.0 0.0895734597156398
1023500.0 0.09035004730368969
1024000.0 0.08584686774941995
1024500.0 0.09415584415584416
1025000.0 0.09722222222222222
1025500.0 0.0953032375740994
1026000.0 0.10338256312529776
1026500.0 0.08711943793911008
1027000.0 0.09194312796208531
1027500.0 0.08897126969416126
1028000.0 0.10661589719181343
1028500.0 0.08777573529411764
1029000.0 0.09803921568627451
1029500.0 0.098531501657982
1030000.0 0.0944700460829493
1030500.0 0.084037558685446
1031000.0 0.0776147657359205
1031500.0 0.08185219831618334
1032000.0 0.08104331625523988
1032500.0 0.0801728276524244
1033000.0 0.08687529191966371
1033500.0 0.08156529938708157
1034000.0 0.08548614372945045
1034500.0 0.08104395604395605
1035000.0 0.0927536231884058
1035500.0 0.1014218009478673
1036000.0 0.09787626962142197
1036500.0 0.10409638554216867
1037000.0 0.09555661729574773
1037500.0 0.09583333333333334
1038000.0 0.10111317254174397
1038500.0 0.12390243902439024
1039000.0 0.11015020482476104
1039500.0 0.10994525547445255
1040000.0 0.10468972051160587
1040500.0 0.1217555450684285
1041000.0 0.1034324942791762
1041500.0 0.08614232209737828
1042000.0 0.0852165725047081
1042500.0 0.09230769230769231
1043000.0 0.09161041465766634
1043500.0 0.09973045822102426
1044000.0 0.0842911877394636
1044500.0 0.10018467220683287
1045000.0 0.07463369963369963
1045500.0 0.07176360225140713
1046000.0 0.08587786259541985
1046500.0 0.07122093023255814
1047000.0 0.06861381548446917
1047500.0 0.07816200852676457
1048000.0 0.0821256038647343
1048500.0 0.08043956043956044
1049000.0 0.07984969469234382
1049500.0 0.07981438515081206
1050000.0 0.0813844714686623
1050500.0 0.0812470477090222
1051000.0 0.07421503330161751
1051500.0 0.08579335793357934
1052000.0 0.08498845265588914
1052500.0 0.09171322160148976
1053000.0 0.10009398496240601
1053500.0 0.10491071428571429
1054000.0 0.09815078236130868
1054500.0 0.08656036446469248
1055000.0 0.12568807339449542
1055500.0 0.10617848970251716
1056000.0 0.125114995400184
1056500.0 0.08921064922933208
1057000.0 0.09611829944547134
1057500.0 0.10673903211216644
1058000.0 0.10726310726310727
1058500.0 0.10430009149130832
1059000.0 0.08519553072625698
1059500.0 0.08781190019193857
1060000.0 0.07192900513778608
1060500.0 0.09543761638733705
1061000.0 0.06887052341597796
1061500.0 0.08881578947368421
1062000.0 0.07556193208990913
1062500.0 0.07631086142322098
1063000.0 0.07739499764039641
1063500.0 0.07522331922896097
1064000.0 0.06746560142032845
1064500.0 0.07844058243306717
1065000.0 0.08278145695364239
1065500.0 0.07393542349087506
1066000.0 0.07521286660359508
1066500.0 0.07888736890104879
1067000.0 0.0560875512995896
1067500.0 0.07476635514018691
1068000.0 0.07692307692307693
1068500.0 0.07190795781399809
1069000.0 0.0786046511627907
1069500.0 0.07831900668576887
1070000.0 0.09298000929800093
1070500.0 0.09044048734770384
1071000.0 0.10690633869441817
1071500.0 0.10186448385629832
1072000.0 0.0914577530176416
1072500.0 0.09525979945305378
1073000.0 0.11422121896162528
1073500.0 0.16263940520446096
1074000.0 0.13747016706443915
1074500.0 0.10402999062792877
1075000.0 0.12051039697542533
1075500.0 0.10202162670427832
1076000.0 0.1276297335203366
1076500.0 0.0911214953271028
1077000.0 0.08549834671705243
1077500.0 0.06754906435417618
1078000.0 0.07992565055762081
1078500.0 0.06563525550867323
1079000.0 0.07714016933207903
1079500.0 0.08187411263606247
1080000.0 0.07527393997141496
1080500.0 0.07196969696969698
1081000.0 0.07925407925407925
1081500.0 0.07990196078431372
1082000.0 0.07109004739336493
1082500.0 0.07822808671065033
1083000.0 0.08049832295160518
1083500.0 0.0805025593299209
1084000.0 0.08029533917858792
1084500.0 0.0924772400574988
1085000.0 0.07454017424975799
1085500.0 0.0654076462459696
1086000.0 0.07440609592111161
1086500.0 0.06514948683623382
1087000.0 0.07577132486388385
1087500.0 0.06998590887740723
1088000.0 0.06891701828410689
1088500.0 0.08304836345872008
1089000.0 0.08372310570626754
1089500.0 0.06885245901639345
1090000.0 0.06830122591943957
1090500.0 0.0705607476635514
1091000.0 0.07438423645320197
1091500.0 0.07783251231527094
1092000.0 0.07465525439847837
1092500.0 0.07931354359925788
1093000.0 0.08090310442144873
1093500.0 0.07897240723120837
1094000.0 0.0852082336045955
1094500.0 0.08540925266903915
1095000.0 0.08952380952380952
1095500.0 0.07958801498127341
1096000.0 0.14853857211308097
1096500.0 0.1295166588456124
1097000.0 0.12568807339449542
1097500.0 0.09191530317613089
1098000.0 0.12599160055996267
1098500.0 0.15595009596928983
1099000.0 0.1494199535962877
1099500.0 0.10294805802526907
1100000.0 0.08220457730032694
1100500.0 0.07405614714424008
1101000.0 0.08028503562945369
1101500.0 0.08203483043079743
1102000.0 0.07428571428571429
1102500.0 0.08461898083216457
1103000.0 0.07313707451701931
1103500.0 0.08987701040681173
1104000.0 0.07706855791962175
1104500.0 0.08894117647058823
1105000.0 0.09125295508274232
1105500.0 0.08399812294697326
1106000.0 0.07075471698113207
1106500.0 0.06515580736543909
1107000.0 0.06931608133086876
1107500.0 0.06204379562043796
1108000.0 0.0778786430960344
1108500.0 0.07015192135835567
1109000.0 0.07346747777257838
1109500.0 0.06672845227062095
1110000.0 0.06807727690892364
1110500.0 0.07670850767085077
1111000.0 0.06413301662707839
1111500.0 0.06756756756756757
1112000.0 0.06826741996233522
1112500.0 0.07514983863531581
1113000.0 0.08233670653173873
1113500.0 0.06323396567299007
1114000.0 0.07129367327667611
1114500.0 0.07774538386783285
1115000.0 0.07416044776119403
1115500.0 0.0695970695970696
1116000.0 0.07421686746987952
1116500.0 0.0700870361887311
1117000.0 0.06376811594202898
1117500.0 0.07565337001375516
1118000.0 0.07941036614360437
1118500.0 0.08054919908466819
1119000.0 0.07228338918142652
1119500.0 0.06854460093896714
1120000.0 0.07058287795992714
1120500.0 0.07183634633682208
1121000.0 0.08755324183625178
1121500.0 0.07496463932107496
1122000.0 0.08029878618113913
1122500.0 0.07067812798471824
1123000.0 0.07514983863531581
1123500.0 0.07717340771734077
1124000.0 0.06964457252641691
1124500.0 0.07099767981438515
1125000.0 0.0818268315889629
1125500.0 0.07617278216442173
1126000.0 0.06756756756756757
1126500.0 0.09112825458052073
1127000.0 0.06690615177368657
1127500.0 0.06779661016949153
1128000.0 0.06754906435417618
1128500.0 0.07644824311490978
1129000.0 0.0691764705882353
1129500.0 0.0727355901189387
1130000.0 0.06606463878326996
1130500.0 0.08363636363636363
1131000.0 0.07067812798471824
1131500.0 0.08071955719557196
1132000.0 0.06500235515779557
1132500.0 0.0696798493408663
1133000.0 0.0732484076433121
1133500.0 0.06568364611260054
1134000.0 0.07900999524036173
1134500.0 0.08419083255378859
1135000.0 0.0893371757925072
1135500.0 0.07553290083410566
1136000.0 0.08240963855421687
1136500.0 0.07010895310279489
1137000.0 0.07372400756143667
1137500.0 0.06999041227229147
1138000.0 0.07725321888412018
1138500.0 0.075
1139000.0 0.07240437158469945
1139500.0 0.06899682251475261
1140000.0 0.07293577981651377
1140500.0 0.06700554528650647
1141000.0 0.06437192668752793
1141500.0 0.06727272727272728
1142000.0 0.07465355386678588
1142500.0 0.06423290203327171
1143000.0 0.08767881864328565
1143500.0 0.06322350845948353
1144000.0 0.07947019867549669
1144500.0 0.06442705936493327
1145000.0 0.07042910447761194
1145500.0 0.07432432432432433
1146000.0 0.08054003724394786
1146500.0 0.07891093677895708
1147000.0 0.06711711711711711
1147500.0 0.0666066606660666
1148000.0 0.08610478359908884
1148500.0 0.0648854961832061
1149000.0 0.07545412203074056
1149500.0 0.08106884057971014
1150000.0 0.07924358397118415
1150500.0 0.07478427612655801
1151000.0 0.06507791017415215
1151500.0 0.06995305164319249
1152000.0 0.06783571758191048
1152500.0 0.07540056550424128
1153000.0 0.0745313214449017
1153500.0 0.0785413744740533
1154000.0 0.07722007722007722
1154500.0 0.06882406563354604
1155000.0 0.07867783985102421
1155500.0 0.06736938588450962
1156000.0 0.0789838337182448
1156500.0 0.06654676258992806
1157000.0 0.06872693726937269
1157500.0 0.061567164179104475
1158000.0 0.06717081850533808
1158500.0 0.0780532598714417
1159000.0 0.08480228680323963
1159500.0 0.06439909297052154
1160000.0 0.08278765201122544
1160500.0 0.07970682546953733
1161000.0 0.06275767292716446
1161500.0 0.07605101558809636
1162000.0 0.07221711131554738
1162500.0 0.0794859590671109
1163000.0 0.08497652582159625
1163500.0 0.06548175865294668
1164000.0 0.07556193208990913
1164500.0 0.08641404805914972
1165000.0 0.06798346348185577
1165500.0 0.07851239669421488
1166000.0 0.0761353517364203
1166500.0 0.06657483930211203
1167000.0 0.07555138432660723
1167500.0 0.07387988560533841
1168000.0 0.078196872125115
1168500.0 0.07093821510297482
1169000.0 0.06782039289055192
1169500.0 0.07015065913370998
1170000.0 0.07352941176470588
1170500.0 0.06517775752051048
1171000.0 0.06682242990654205
1171500.0 0.07521286660359508
1172000.0 0.06823420931304748
1172500.0 0.07655954631379962
1173000.0 0.06261682242990654
1173500.0 0.06626224918338777
1174000.0 0.0782122905027933
1174500.0 0.0684995340167754
1175000.0 0.0641025641025641
1175500.0 0.07670588235294118
1176000.0 0.07790973871733967
1176500.0 0.0681488641855969
1177000.0 0.06948356807511737
1177500.0 0.07548054383497421
1178000.0 0.06460807600950119
1178500.0 0.07405614714424008
1179000.0 0.07530402245088869
1179500.0 0.07902298850574713
1180000.0 0.07570093457943926
1180500.0 0.07827324478178369
1181000.0 0.08413098236775819
1181500.0 0.0786930510814542
1182000.0 0.08160377358490566
1182500.0 0.07591876208897486
1183000.0 0.0784785748675975
1183500.0 0.08388625592417062
1184000.0 0.06945096198967621
1184500.0 0.07329598506069095
1185000.0 0.058029689608636977
1185500.0 0.06988505747126436
1186000.0 0.07282246549262256
1186500.0 0.08306112925804947
1187000.0 0.1011181332036947
1187500.0 0.06611947104423165
1188000.0 0.07986767485822306
1188500.0 0.06952380952380953
1189000.0 0.07546251217137293
1189500.0 0.06273946360153257
1190000.0 0.08408124704770903
1190500.0 0.07639208467556374
1191000.0 0.06666666666666667
1191500.0 0.06076307112576543
1192000.0 0.06899810964083176
1192500.0 0.07282502443792767
1193000.0 0.08417663293468261
1193500.0 0.07893462469733656
1194000.0 0.06846576711644178
1194500.0 0.08028169014084507
1195000.0 0.08206831119544591
1195500.0 0.06513409961685823
1196000.0 0.08478568064060292
1196500.0 0.07292659675881792
1197000.0 0.06214953271028038
1197500.0 0.07015065913370998
1198000.0 0.08538899430740038
1198500.0 0.0703448275862069
1199000.0 0.07136279926335175
1199500.0 0.07889822595704948


==> 221017_175715_odf_F0_freq_500us_data.txt <==
x y s 
1.0 0.5099778270509978 0.02921848295632439
2.8524102564102565 0.49171270718232046 0.02846911855231439
4.704820512820513 0.6752910737386805 0.038256117690678285
6.557230769230769 0.6336633663366337 0.03579356080728056
8.409641025641026 0.7080378250591016 0.03780870393326004
10.262051282051281 0.7757793764988009 0.040642516773249565
12.114461538461539 0.8083538083538083 0.04237700351976754
13.966871794871796 0.7882653061224489 0.04240276239675876
15.819282051282052 0.7174418604651163 0.03785167938292652
17.671692307692307 0.521889400921659 0.03024968956149553
19.524102564102563 0.5815850815850816 0.032742306142773375
21.376512820512822 0.48693259972489683 0.031558246325506197
23.228923076923078 0.3903345724907063 0.02593232186268422
25.081333333333333 0.30974477958236657 0.02169410325595241
26.933743589743592 0.37017994858611825 0.025533211975398665
28.786153846153848 0.3352941176470588 0.02295049052342067
30.638564102564104 0.44362745098039214 0.02801506873593403
32.490974358974356 0.4394124847001224 0.027823886966721827
34.343384615384615 0.5424836601307189 0.0330729473328345
36.195794871794874 0.5454545454545454 0.03175442565341772
38.048205128205126 0.6023668639053255 0.03379738974264036
39.900615384615385 0.6566265060240963 0.03620199146551593
41.753025641025644 0.7845373891001267 0.04212414966246821
43.605435897435896 0.7992518703241895 0.04234485283681716
45.457846153846155 0.78031212484994 0.040837556818008436
47.310256410256414 0.70193401592719 0.03686591913821515
49.16266666666667 0.6039488966318235 0.0335423729865474
51.015076923076926 0.6686893203883495 0.03679902660024398
52.867487179487185 0.6024096385542169 0.03410308630306448
54.71989743589744 0.46716232961586124 0.029143132055553155
56.572307692307696 0.4053724053724054 0.026374294484133483
58.42471794871795 0.282172373081464 0.02066753813306193
60.27712820512821 0.3313885647607935 0.022689804783008367
62.129538461538466 0.3364817001180638 0.02304201886919561
63.98194871794872 0.3305882352941176 0.022748673306086552
65.83435897435898 0.42579750346740636 0.029017690749926443
67.68676923076923 0.41391509433962265 0.026270562468880817
69.5391794871795 0.479951397326853 0.029378014384729447
71.39158974358975 0.6131386861313869 0.03468800346842812
73.244 0.5910224438902744 0.0342415137396469


==> 221017_175715_odf_F0_freq_500us_fit.txt <==
x y 
1.0 0.568284556576899
1.144488 0.5728320146230809
1.288976 0.5773629537085232
1.4334639999999998 0.5818752779132247
1.5779519999999998 0.5863668878064306
1.7224399999999997 0.5908356801718222
1.8669279999999997 0.5952795477699133
2.0114159999999996 0.5996963791411071
2.1559039999999996 0.6040840584527755
2.3003919999999995 0.6084404653936296
2.4448799999999995 0.6127634751185501
2.5893679999999994 0.6170509582469341
2.7338559999999994 0.621300780917501
2.8783439999999993 0.6255108049023711
3.0228319999999993 0.6296788877831043
3.1673199999999992 0.633802883191241
3.311807999999999 0.6378806411157436
3.456295999999999 0.6419100082795847
3.600783999999999 0.6458888285875627
3.745271999999999 0.6498149436472628
3.889759999999999 0.6536861933649032
4.034247999999999 0.6575004166176278
4.178735999999999 0.6612554520036198
4.323223999999999 0.6649491386712134
4.467711999999999 0.6685793172279897
4.612199999999999 0.6721438307306281
4.756687999999999 0.6756405257560842
4.901175999999999 0.6790672535544443
5.045663999999999 0.6824218712835883
5.1901519999999985 0.6857022433255715
5.3346399999999985 0.6889062426844043
5.479127999999998 0.6920317524646806
5.623615999999998 0.6950766674302694
5.768103999999998 0.6980388956420477
5.912591999999998 0.7009163601734134
6.057079999999998 0.7037070009020775
6.201567999999998 0.706408776376388
6.346055999999998 0.7090196657542018
6.490543999999998 0.7115376708120724
6.635031999999998 0.7139608180222806
6.779519999999998 0.7162871606949954
6.924007999999998 0.71851478118261
7.068495999999998 0.7206417931430631
7.212983999999998 0.7226663438587172
7.357471999999998 0.7245866166071417
7.501959999999998 0.7264008330799139
7.646447999999998 0.728107255845335
7.790935999999998 0.7297041908507431
7.935423999999998 0.7311899899598896
8.079911999999997 0.7325630535206512
8.224399999999997 0.7338218329581501
8.368887999999998 0.7349648333881689
8.513375999999997 0.7359906162455763
8.657863999999996 0.7368978019223023
8.802351999999997 0.7376850724092585
8.946839999999998 0.7383511739364428
9.091327999999997 0.7388949196053429
9.235815999999996 0.73931519200763
9.380303999999997 0.739610945824027
9.524791999999998 0.7397812103971453
9.669279999999997 0.7398250922720014
9.813767999999996 0.7397417776978681
9.958255999999997 0.7395305350850584
10.102743999999998 0.7391907174102182
10.247231999999997 0.7387217645636805
10.391719999999996 0.7381232056324403
10.536207999999997 0.7373946611123261
10.680695999999998 0.7365358450429828
10.825183999999997 0.7355465670593293
10.969671999999996 0.7344267343532355
11.114159999999996 0.733176353539243
11.258647999999997 0.7317955324182739
11.403135999999996 0.7302844816333867
11.547623999999995 0.7286435162117972
11.692111999999996 0.7268730569875324
11.836599999999997 0.7249736318992767
11.981087999999996 0.7229458771581658
12.125575999999995 0.7207905382804991
12.270063999999996 0.7185084709805777
12.414551999999997 0.7161006419191258
12.559039999999996 0.7135681293030223
12.703527999999995 0.7109121233323463
12.848015999999996 0.70813392649105
12.992503999999997 0.7052349536778746
13.136991999999996 0.7022167321744575
13.281479999999995 0.69908090144792
13.425967999999996 0.6958292127855736
13.570455999999997 0.692463528759749
13.714943999999996 0.6889858225211255
13.859431999999995 0.6853981769193227
14.003919999999995 0.6817027834499068
14.148407999999996 0.677901941027365
14.292895999999995 0.6739980545840041
14.437383999999994 0.6699936334951424
14.581871999999995 0.6658912898313764
14.726359999999996 0.6616937364391211
14.870847999999995 0.6574037848510373
15.015335999999994 0.6530243430283849
15.159823999999995 0.6485584129377451
15.304311999999996 0.6440090879649822
15.448799999999995 0.6393795501697145
15.593287999999994 0.6346730673839709
15.737775999999995 0.6298929901591148
15.882263999999996 0.6250427485654957
16.026751999999995 0.6201258488496776
16.171239999999994 0.6151458699544619
16.315727999999993 0.6101064599072809
16.460215999999996 0.6050113320828835
16.604703999999995 0.5998642613465685
16.749191999999994 0.594669080084535
16.893679999999996 0.5894296741282252
17.038167999999995 0.5841499785798102
17.182655999999994 0.5788339735462437
17.327143999999993 0.5734856797895472
17.471631999999993 0.5681091543012217
17.616119999999995 0.5627084858088804
17.760607999999994 0.5572877902233898
17.905095999999993 0.551851206034955
18.049583999999996 0.5464028896667388
18.194071999999995 0.5409470107947091
18.338559999999994 0.5354877476425032
18.483047999999993 0.530029282260172
18.627535999999992 0.524575795795703
18.772023999999995 0.5191314637682456
18.916511999999994 0.5137004513519567
19.060999999999993 0.5082869086793541
19.205487999999995 0.502894966173014
19.349975999999995 0.49752872991437036
19.494463999999994 0.49219227705827184
19.638951999999993 0.4868896513018298
19.78343999999999 0.48162485841594066
19.927927999999994 0.4764018618476968
20.072415999999993 0.4712245784017099
20.216903999999992 0.4660968740081519
20.361391999999995 0.46102255958509264
20.505879999999994 0.4560053870024534
20.650367999999993 0.45104904515462585
20.794855999999992 0.44615715614851637
20.93934399999999 0.4413332716134671
21.083831999999994 0.43658086913918315
21.228319999999993 0.4319033488474604
21.372807999999992 0.4273040301031491
21.517295999999995 0.4227861483694364
21.661783999999994 0.4183528522121489
21.806271999999993 0.41400720045739026
21.950759999999992 0.4097521595064433
22.09524799999999 0.4055906008114582
22.239735999999994 0.4015252985150456
22.384223999999993 0.3975589272564809
22.52871199999999 0.3936940601468094
22.673199999999994 0.3899331669147305
22.817687999999993 0.38627861222471366
22.962175999999992 0.3827326541683867
23.10666399999999 0.3792974429298216
23.25115199999999 0.37597501962492563
23.395639999999993 0.3727673153147433
23.540127999999992 0.3696761501920655
23.68461599999999 0.3667032329403517
23.829103999999994 0.3638501602635752
23.973591999999993 0.3611184165852303
24.118079999999992 0.35850937391436016
24.26256799999999 0.3560242918761125
24.40705599999999 0.3536643179039782
24.551543999999993 0.35143048759053414
24.69603199999999 0.34932372519318894
24.84051999999999 0.34734484429112317
24.985007999999993 0.34549454858932316
25.129495999999993 0.34377343286532924
25.27398399999999 0.3421819840540578
25.41847199999999 0.34072058246581355
25.56295999999999 0.33938950313237837
25.707447999999992 0.33818891727585415
25.85193599999999 0.3371188938947448
25.99642399999999 0.3361794014615862
26.140911999999993 0.3353703097262779
26.285399999999992 0.33469139161913175
26.42988799999999 0.3341423252475314
26.57437599999999 0.3337226959799974
26.71886399999999 0.33343199861136585
26.863351999999992 0.33326963960272676
27.00783999999999 0.33323493938971793
27.15232799999999 0.3333271347527422
27.296815999999993 0.3335453812426628
27.44130399999999 0.33388875565553766
27.58579199999999 0.3343562585499721
27.73027999999999 0.33494681680071214
27.87476799999999 0.33565928618214913
28.01925599999999 0.33649245397547856
28.16374399999999 0.33744504159333977
28.30823199999999 0.33851570721586044
28.452719999999992 0.3397030484321411
28.59720799999999 0.341005604881342
28.74169599999999 0.34242186088766946
28.88618399999999 0.343950248083709
29.03067199999999 0.3455891480167137
29.17515999999999 0.3473368947326241
29.31964799999999 0.3491917773327783
29.46413599999999 0.3511520424984602
29.608623999999992 0.35321589697862954
29.75311199999999 0.35538151003638285
29.89759999999999 0.3576470158499095
30.04208799999999 0.36001051586391863
30.186575999999988 0.36247008108774337
30.33106399999999 0.36502375433655065
30.47555199999999 0.3676695524123227
30.62003999999999 0.37040546822150666
30.76452799999999 0.373229472826472
30.90901599999999 0.37613951742815166
31.05350399999999 0.3791335352774882
31.19799199999999 0.3822094435135467
31.342479999999988 0.38536514492639906
31.48696799999999 0.38859852964313024
31.63145599999999 0.39190747673555293
31.77594399999999 0.39528985574846476
31.92043199999999 0.3987435281475132
32.06491999999999 0.40226634868597577
32.20940799999999 0.4058561666899927
32.35389599999999 0.40951082726201904
32.49838399999999 0.4132281724024937
32.64287199999999 0.41700604204993963
32.78735999999999 0.42084227503992855
32.93184799999999 0.4247347099835622
33.07633599999999 0.4286811860663208
33.220823999999986 0.4326795437683381
33.36531199999999 0.4367276255073607
33.50979999999999 0.4408232762058302
33.65428799999999 0.4449643437837265
33.79877599999999 0.44914867957897664
33.943263999999985 0.4533741386974083
34.08775199999999 0.4576385802943975
34.23223999999999 0.46193986779051155
34.376727999999986 0.4662758690236025
34.52121599999999 0.47064445633995167
34.66570399999999 0.4750435066271957
34.81019199999999 0.4794709012919062
34.95467999999999 0.48392452618480286
35.09916799999999 0.48840227147670306
35.24365599999999 0.4929020314884169
35.38814399999999 0.4974217044778916
35.532631999999985 0.5019591923880016
35.67711999999999 0.5065124005584688
35.82160799999999 0.5110792374054642
35.966095999999986 0.5156576140725195
36.11058399999999 0.5202454440564293
36.255071999999984 0.524840642811879
36.39955999999999 0.5294411273385831
36.54404799999999 0.5340448157547406
36.688535999999985 0.5386496268606606
36.83302399999999 0.5432534796964175
36.97751199999999 0.5478542930974099
37.121999999999986 0.5524499852517099
37.26648799999999 0.5570384732630752
37.41097599999999 0.5616176727234894
37.555463999999986 0.566185497299077
37.69995199999999 0.5707398583332148
37.844439999999985 0.5752786644706143
37.98892799999999 0.5797998213061232
38.13341599999999 0.5843012310619277
38.277903999999985 0.5887807922967887
38.42239199999999 0.5932363996508713
38.56687999999998 0.5976659436296531
38.711367999999986 0.6020673104303216
38.85585599999999 0.6064383818139656
39.000343999999984 0.6107770350267833
39.14483199999999 0.6150811427734133
39.28931999999999 0.6193485732453818
39.433807999999985 0.6235771902075462
39.57829599999999 0.6277648531452776
39.72278399999999 0.6319094174749896
39.867271999999986 0.6360087348204856
40.01175999999999 0.6400606533574371
40.156247999999984 0.6440630182281494
40.300735999999986 0.6480136720286147
40.44522399999999 0.6519104553696669
40.589711999999984 0.6557512075138905
40.73419999999999 0.6595337670897393
40.87868799999998 0.6632559728841355
41.023175999999985 0.6669156647146246
41.16766399999999 0.6705106843819562
41.31215199999998 0.6740388767037533
41.456639999999986 0.6774980906297281
41.60112799999999 0.6808861804386669
41.745615999999984 0.6842010070172095
41.89010399999999 0.6874404392201983
42.03459199999999 0.6906023553121594
42.179079999999985 0.6936846444892385
42.32356799999999 0.6966852084806783
42.46805599999998 0.6996019632286852
42.612543999999986 0.702432840645298
42.75703199999999 0.7051757904446219
42.901519999999984 0.7078287820485551
43.046007999999986 0.7103898065638888
43.19049599999998 0.7128568788284195
43.334983999999984 0.7152280395234694
43.47947199999999 0.7175013573499743
43.62395999999998 0.7196749312650526
43.768447999999985 0.7217468927757416
43.91293599999999 0.7237154082863464
44.05742399999998 0.7255786814956258
44.201911999999986 0.7273349558398097
44.34639999999999 0.7289825169772275
44.490887999999984 0.7305196953101141
44.63537599999999 0.7319448685389524
44.77986399999998 0.7332564642445176
44.924351999999985 0.7344529624925928
45.06883999999999 0.7355328984561501
45.21332799999998 0.7364948650496156
45.357815999999985 0.7373375155696804
45.50230399999998 0.7380595663369645
45.646791999999984 0.738659799332706
45.791279999999986 0.7391370648245217
45.93576799999998 0.739490283975171
46.080255999999984 0.7397184514281558
46.22474399999999 0.7398206378639062
46.36923199999998 0.7397959925202287
46.513719999999985 0.7396437456706402
46.65820799999999 0.7393632110541729
46.80269599999998 0.7389537882502091
46.947183999999986 0.7384149649919013
47.09167199999998 0.7377463194117456
47.236159999999984 0.7369475222128989
47.38064799999999 0.7360183387598828
47.52513599999998 0.7349586310823749
47.669623999999985 0.7337683597858792
47.81411199999998 0.732447585863154
47.95859999999998 0.7309964724004089
48.103087999999985 0.7294152861724098
48.24757599999998 0.7277043991207867
48.39206399999998 0.7258642897100186
48.536551999999986 0.7238955441557535
48.68103999999998 0.7217988575203355
48.825527999999984 0.7195750346706328
48.97001599999999 0.7172249910935115
49.11450399999998 0.7147497535645503
49.258991999999985 0.7121504606658742
49.40347999999998 0.7094283631492767
49.54796799999998 0.7065848241411007
49.692455999999986 0.7036213191856766
49.83694399999998 0.7005394361244467
49.981431999999984 0.6973408748082479
50.12591999999998 0.6940274466405958
50.27040799999998 0.6906010739501628
50.414895999999985 0.6870637891910469
50.55938399999998 0.6834177339697909
50.70387199999998 0.6796651578985282
50.848359999999985 0.6758084172740217
50.99284799999998 0.6718499735827748
51.13733599999998 0.6677923918328053
51.281823999999986 0.6636383387130897
51.42631199999998 0.6593905805821002
51.570799999999984 0.6550519812872737
51.71528799999998 0.6506254998176777
51.85977599999998 0.6461141877925397
52.004263999999985 0.6415211867887294
52.14875199999998 0.6368497255106872
52.29323999999998 0.6321031168066849
52.43772799999998 0.6272847545357205
52.58221599999998 0.622398110289703
52.726703999999984 0.6174467299759862
52.87119199999998 0.6124342302656651
53.01567999999998 0.6073642949133873
53.160167999999985 0.6022406709548012
53.30465599999998 0.5970671647880486
53.44914399999998 0.5918476381460531
53.593631999999985 0.5865860039666236
53.73811999999998 0.5812862221676721
53.88260799999998 0.5759522953351082
54.02709599999998 0.5705882643311955
54.17158399999998 0.5651982038313784
54.316071999999984 0.5597862177977789
54.46055999999998 0.554356434897735
54.60504799999998 0.5489130038759007
54.74953599999998 0.5434600888885587
54.89402399999998 0.538001864808892
55.03851199999998 0.5325425125120479
55.18299999999998 0.5270862141488791
55.32748799999998 0.5216371484172755
55.471975999999984 0.5161994858400125
55.61646399999998 0.5107773840580226
55.76095199999998 0.5053749831479426
55.905439999999984 0.49999640097275133
56.04992799999998 0.4946457285741824
56.19441599999998 0.48932702561552416
56.33890399999998 0.484044315883248
56.48339199999998 0.4788015828557668
56.62787999999998 0.4736027653474374
56.77236799999998 0.46845175323571087
56.91685599999998 0.4633523832791232
57.06134399999998 0.45830843503356256
57.20583199999998 0.45332362687398986
57.35031999999998 0.4484016121285118
57.49480799999998 0.44354597533139445
57.63929599999998 0.43876022860130615
57.78378399999998 0.4340478081507323
57.92827199999998 0.42941207093216915
58.07275999999998 0.4248562914263401
58.217247999999984 0.42038365857731774
58.36173599999998 0.41599727287903715
58.50622399999998 0.41170014361731744
58.65071199999998 0.4074951862710984
58.79519999999998 0.40338522007619115
58.93968799999998 0.3993729657544535
59.08417599999998 0.39546104341085586
59.22866399999998 0.39165197060051726
59.373151999999976 0.38794816056735626
59.51763999999998 0.384351920655583
59.66212799999998 0.380865450894858
59.80661599999998 0.37749084275950695
59.95110399999998 0.374230078101788
60.09559199999998 0.37108502825879486
60.24007999999998 0.3680574533321772
60.38456799999998 0.36514900163947406
60.52905599999998 0.362361209335466
60.67354399999998 0.35969550020158003
60.81803199999998 0.3571531856010113
60.96251999999998 0.35473546459688554
61.10700799999998 0.35244342423042496
61.25149599999998 0.3502780399557714
61.39598399999998 0.3482401762277945
61.54047199999998 0.34633058723891696
61.684959999999975 0.3445499178007054
61.82944799999998 0.3428987043657007
61.97393599999998 0.34137737618472014
62.118423999999976 0.33998625659461607
62.26291199999998 0.33872556443126417
62.40739999999998 0.3375954155623557
62.55188799999998 0.3365958245343762
62.69637599999998 0.33572670632799784
62.84086399999998 0.33498787821596077
62.98535199999998 0.3343790617173902
63.12983999999998 0.33389988464238884
63.274327999999976 0.3335498832206485
63.41881599999998 0.3333285043077553
63.56330399999998 0.3332351076628042
63.707791999999976 0.3332689682909002
63.85227999999998 0.3334292788441078
63.996767999999975 0.3337151520744016
64.14125599999997 0.33412562333218887
64.28574399999998 0.33465965310400425
64.43023199999998 0.33531612958302104
64.57471999999999 0.336093871266091
64.71920799999998 0.3369916295710944
64.86369599999998 0.3380080914684811
65.00818399999997 0.3391418821209825
65.15267199999998 0.3403915675255992
65.29715999999998 0.34175565715209444
65.44164799999997 0.34323260657237475
65.58613599999998 0.3448208200752858
65.73062399999998 0.34651865326152376
65.87511199999997 0.34832441561353666
66.01959999999998 0.3502363730354741
66.16408799999998 0.3522527503584344
66.30857599999997 0.35437173380647313
66.45306399999998 0.35659147341902375
66.59755199999998 0.358910085425619
66.74203999999997 0.36132565456900656
66.88652799999997 0.3638362363729876
67.03101599999998 0.36643985935153334
67.17550399999998 0.36913452715596573
67.31999199999997 0.3719182206572407
67.46447999999998 0.37478889996058584
67.60896799999998 0.37774450635001255
67.75345599999997 0.3807829641604494
67.89794399999998 0.3839021825754881
68.04243199999998 0.3871000573489808
68.18691999999997 0.3903744724489686
68.33140799999998 0.39372330162265884
68.47589599999998 0.397144409881408
68.62038399999997 0.40063565490491654
68.76487199999998 0.40419488836405326
68.90935999999998 0.4078199571619821
69.05384799999997 0.4115087045934793
69.19833599999998 0.41525897142255347
69.34282399999998 0.41906859687870507
69.48731199999997 0.4229354195723775
69.63179999999997 0.4268572783303551
69.77628799999998 0.4308320129520789
69.92077599999998 0.43485746488803795
70.06526399999997 0.4389314778416039
70.20975199999998 0.4430518982958474
70.35423999999998 0.4472165759670631
70.49872799999997 0.45142336418691426
70.64321599999998 0.45567012021525743
70.78770399999998 0.4599547054858828
70.93219199999997 0.4642749857875596
71.07667999999998 0.46862883138291545
71.22116799999998 0.47301411706782004
71.36565599999997 0.47742872217409343
71.51014399999997 0.48187053051845075
71.65463199999998 0.48633743030074705
71.79911999999997 0.4908273139546757
71.94360799999997 0.49533807795418133
72.08809599999998 0.4998676225789461
72.23258399999997 0.5044138516423889
72.37707199999997 0.5089746721857049
72.52155999999998 0.5135479941415358
72.66604799999998 0.5181317299709223
72.81053599999997 0.5227237942772686
72.95502399999998 0.5273221034010579
73.09951199999998 0.5319245749991335
73.24399999999997 0.5365291276123738


==> 221017_180422_odf_F0_freq_500us_data.txt <==
x y s 
1.0 0.4928909952606635 0.02952692819627853
2.8524102564102565 0.4645006016847172 0.02861128778977605
4.704820512820513 0.3919716646989374 0.025380538301416112
6.557230769230769 0.33587786259541985 0.023892565975145948
8.409641025641026 0.3309178743961353 0.023063253548455127
10.262051282051281 0.4544405997693195 0.02761067398215008
12.114461538461539 0.47110552763819097 0.029506960804893467
13.966871794871796 0.7739130434782608 0.041296600890967795
15.819282051282052 0.8439024390243902 0.04356203546297727
17.671692307692307 0.7208436724565757 0.039230490126366147
19.524102564102563 0.3990665110851809 0.025524157257024303
21.376512820512822 0.2850521436848204 0.020602367657030867
23.228923076923078 0.30532544378698223 0.021717635797389345
25.081333333333333 0.49063670411985016 0.030216883102105213
26.933743589743592 0.6572890025575447 0.03732277534411132
28.786153846153848 0.7728395061728395 0.04112793062055016
30.638564102564104 0.7579075425790754 0.04025967091019544
32.490974358974356 0.5622171945701357 0.03152075679763307
34.343384615384615 0.5701863354037268 0.03334924906238022
36.195794871794874 0.5608591885441527 0.03232114763786013
38.048205128205126 0.5338983050847458 0.031487452923260786
39.900615384615385 0.47837150127226463 0.0299959877406391
41.753025641025644 0.32066508313539194 0.022426739497979575
43.605435897435896 0.47044025157232705 0.029497985900154903
45.457846153846155 0.47413793103448276 0.029338870899630755
47.310256410256414 0.6528925619834711 0.03569451357371663
49.16266666666667 0.8450520833333334 0.04505732903293841
51.015076923076926 0.7515451174289246 0.04033796012622411
52.867487179487185 0.6394293125810635 0.03687359060366141
54.71989743589744 0.4215568862275449 0.02678964619359006
56.572307692307696 0.2532855436081243 0.019474552528557863
58.42471794871795 0.2327909887359199 0.01895197253703462
60.27712820512821 0.5124183006535947 0.03182860175283039
62.129538461538466 0.6329723225030084 0.03526803476581752
63.98194871794872 0.7064676616915423 0.03872283542648946
65.83435897435898 0.6562123039806996 0.03620786544045854
67.68676923076923 0.669833729216152 0.036447192040196016
69.5391794871795 0.6416256157635468 0.03601636612399572
71.39158974358975 0.5222929936305732 0.03182521863522419
73.244 0.3967136150234742 0.025501894143231153


==> 221017_180422_odf_F0_freq_500us_fit.txt <==
x y 
1.0 0.5258904512272466
1.144488 0.521629533023611
1.288976 0.5173003918023751
1.4334639999999998 0.5128956934432582
1.5779519999999998 0.5084085665705572
1.7224399999999997 0.5038326581493203
1.8669279999999997 0.4991621900534992
2.0114159999999996 0.4943920165967989
2.1559039999999996 0.48951768298659604
2.3003919999999995 0.48453548462846874
2.4448799999999995 0.47944252717369035
2.5893679999999994 0.4742367871646398
2.7338559999999994 0.46891717309361897
2.8783439999999993 0.4634835866492666
3.0228319999999993 0.45793698388183157
3.1673199999999992 0.45227943597428666
3.311807999999999 0.4465141892609453
3.456295999999999 0.44064572408921276
3.600783999999999 0.43467981207376266
3.745271999999999 0.42862357124620976
3.889759999999999 0.42248551855770966
4.034247999999999 0.4162756191473984
4.178735999999999 0.4100053317467327
4.323223999999999 0.4036876495492171
4.467711999999999 0.39733713583735997
4.612199999999999 0.3909699536246613
4.756687999999999 0.38460388854071514
4.901175999999999 0.378258364162877
5.045663999999999 0.37195444897913427
5.1901519999999985 0.365714854154647
5.3346399999999985 0.35956392126965886
5.479127999999998 0.3535275991999218
5.623615999999998 0.3476334093231985
5.768103999999998 0.34191039825755787
5.912591999999998 0.3363890773697825
6.057079999999998 0.33110134833591065
6.201567999999998 0.32608041409135397
6.346055999999998 0.32136067457567785
6.490543999999998 0.31697760675741926
6.635031999999998 0.31296762851757487
6.779519999999998 0.3093679460767853
6.924007999999998 0.30621638477082314
7.068495999999998 0.30355120311164063
7.212983999999998 0.30141089021664885
7.357471999999998 0.29983394684661785
7.501959999999998 0.29885865046192067
7.646447999999998 0.2985228048869044
7.790935999999998 0.2988634753618669
7.935423999999998 0.29991670996010644
8.079911999999997 0.3017172485522495
8.224399999999997 0.30429822070976914
8.368887999999998 0.3076908341522788
8.513375999999997 0.3119240555566087
8.657863999999996 0.31702428575742975
8.802351999999997 0.32301503157666905
8.946839999999998 0.3299165767193948
9.091327999999997 0.33774565436431747
9.235815999999996 0.3465151242545216
9.380303999999997 0.35623365725540707
9.524791999999998 0.3669054304889108
9.669279999999997 0.3785298362727574
9.813767999999996 0.39110120818761174
9.958255999999997 0.4046085676605699
10.102743999999998 0.41903539448753635
10.247231999999997 0.43435942471699535
10.391719999999996 0.450552479281047
10.536207999999997 0.4675803266842161
10.680695999999998 0.48540258294462113
10.825183999999997 0.5039726518242887
10.969671999999996 0.5232377081846975
11.114159999999996 0.5431387270597094
11.258647999999997 0.5636105607509057
11.403135999999996 0.5845820659207718
11.547623999999995 0.6059762822884027
11.692111999999996 0.627710664122391
11.836599999999997 0.6496973652789138
11.981087999999996 0.6718435780528802
12.125575999999995 0.6940519256003385
12.270063999999996 0.7162209071555148
12.414551999999997 0.7382453947110393
12.559039999999996 0.7600171792607352
12.703527999999995 0.7814255641269011
12.848015999999996 0.8023580023149339
12.992503999999997 0.822700774264411
13.136991999999996 0.8423397018045684
13.281479999999995 0.8611608935809558
13.425967999999996 0.879051516706528
13.570455999999997 0.8959005889120193
13.714943999999996 0.9115997850346116
13.859431999999995 0.9260442512978937
14.003919999999995 0.9391334205066753
14.148407999999996 0.9507718210138612
14.292895999999995 0.9608698721190312
14.437383999999994 0.9693446584347709
14.581871999999995 0.9761206757114542
14.726359999999996 0.9811305406475301
14.870847999999995 0.9843156573328535
15.015335999999994 0.9856268331786113
15.159823999999995 0.9850248374792472
15.304311999999996 0.9824808961285807
15.448799999999995 0.977977116472027
15.593287999999994 0.971506836816218
15.737775999999995 0.9630748957319858
15.882263999999996 0.9526978169710617
16.026751999999995 0.9404039065642904
16.171239999999994 0.9262332594720204
16.315727999999993 0.9102376740069642
16.460215999999996 0.8924804731367688
16.604703999999995 0.8730362326876844
16.749191999999994 0.851990417401234
16.893679999999996 0.8294389267315985
17.038167999999995 0.8054875532009877
17.182655999999994 0.7802513570420871
17.327143999999993 0.753853961739213
17.471631999999993 0.7264267759218043
17.616119999999995 0.6981081478544966
17.760607999999994 0.6690424594969235
17.905095999999993 0.6393791677640186
18.049583999999996 0.6092718011952841
18.194071999999995 0.578876920731509
18.338559999999994 0.5483530536932455
18.483047999999993 0.517859610351731
18.627535999999992 0.4875557926757589
18.772023999999995 0.4575995049247902
18.916511999999994 0.428146275738131
19.060999999999993 0.3993482012425107
19.205487999999995 0.3713529184677147
19.349975999999995 0.34430261802505446
19.494463999999994 0.3183331045710077
19.638951999999993 0.2935729130540601
19.78343999999999 0.27014248813362757
19.927927999999994 0.2481534334740481
20.072415999999993 0.2277078368630146
20.216903999999992 0.2088976762923454
20.361391999999995 0.19180431128023734
20.505879999999994 0.17649806281907005
20.650367999999993 0.16303788441288636
20.794855999999992 0.15147112573537863
20.93934399999999 0.14183338950406454
21.083831999999994 0.1341484812407806
21.228319999999993 0.1284284506836071
21.372807999999992 0.12467372274145339
21.517295999999995 0.12287331504968757
21.661783999999994 0.12300513840249205
21.806271999999993 0.12503637561338726
21.950759999999992 0.12892393369685062
22.09524799999999 0.13461496367741288
22.239735999999994 0.14204744182316675
22.384223999999993 0.1511508056722194
22.52871199999999 0.1618466378760638
22.673199999999994 0.17404939062469232
22.817687999999993 0.18766714324499106
22.962175999999992 0.20260238547578419
23.10666399999999 0.21875281891805187
23.25115199999999 0.23601216923450935
23.395639999999993 0.25427100182508583
23.540127999999992 0.2734175339293084
23.68461599999999 0.2933384363977283
23.829103999999994 0.3139196187263249
23.973591999999993 0.3350469913536713
24.118079999999992 0.3566071996736026
24.26256799999999 0.37848832470879834
24.40705599999999 0.4005805459156625
24.551543999999993 0.4227767621405711
24.69603199999999 0.44497316731438097
24.84051999999999 0.4670697780487266
24.985007999999993 0.48897091087687405
25.129495999999993 0.510585607456959
25.27398399999999 0.5318280066198385
25.41847199999999 0.552617662691601
25.56295999999999 0.5728798100465804
25.707447999999992 0.592545574345634
25.85193599999999 0.611552131382199
25.99642399999999 0.6298428148917157
26.140911999999993 0.6473671750752472
26.285399999999992 0.664080989943433
26.42988799999999 0.6799462319003913
26.57437599999999 0.6949309922578765
26.71886399999999 0.7090093665974606
26.863351999999992 0.7221613040827164
27.00783999999999 0.7343724239651018
27.15232799999999 0.7456338026274947
27.296815999999993 0.7559417345696852
27.44130399999999 0.7652974707625385
27.58579199999999 0.7737069377842536
27.73027999999999 0.7811804411056972
27.87476799999999 0.7877323558149858
28.01925599999999 0.7933808079672611
28.16374399999999 0.7981473496169907
28.30823199999999 0.8020566304403218
28.452719999999992 0.8051360686871264
28.59720799999999 0.8074155240195936
28.74169599999999 0.8089269745995966
28.88618399999999 0.8097042005836074
29.03067199999999 0.8097824759744985
29.17515999999999 0.8091982705668852
29.31964799999999 0.8079889635092452
29.46413599999999 0.8061925697942673
29.608623999999992 0.8038474807808392
29.75311199999999 0.8009922196487301
29.89759999999999 0.7976652124920209
30.04208799999999 0.7939045755711778
30.186575999999988 0.7897479190675722
30.33106399999999 0.7852321675192591
30.47555199999999 0.7803933969637297
30.62003999999999 0.7752666886727673
30.76452799999999 0.7698859992368384
30.90901599999999 0.7642840466419076
31.05350399999999 0.7584922118801817
31.19799199999999 0.7525404555480211
31.342479999999988 0.7464572488088239
31.48696799999999 0.7402695180357668
31.63145599999999 0.7340026023984052
31.77594399999999 0.7276802236177333
31.92043199999999 0.721324467085779
32.06491999999999 0.7149557735274485
32.20940799999999 0.7085929403734346
32.35389599999999 0.7022531320127803
32.49838399999999 0.6959518981013781
32.64287199999999 0.6897031991174781
32.78735999999999 0.68351943837641
32.93184799999999 0.677411499743377
33.07633599999999 0.671388790314643
33.220823999999986 0.665459287372928
33.36531199999999 0.6596295889616631
33.50979999999999 0.6539049674642858
33.65428799999999 0.6482894256182983
33.79877599999999 0.6427857544388321
33.943263999999985 0.6373955925723808
34.08775199999999 0.6321194866476763
34.23223999999999 0.626956952236964
34.376727999999986 0.6219065350867267
34.52121599999999 0.6169658723218713
34.66570399999999 0.6121317533711995
34.81019199999999 0.6074001804043001
34.95467999999999 0.6027664281106483
35.09916799999999 0.5982251026903772
35.24365599999999 0.5937701999627715
35.38814399999999 0.5893951625328323
35.532631999999985 0.5850929359881638
35.67711999999999 0.5808560241278029
35.82160799999999 0.5766765432514032
35.966095999999986 0.5725462755612772
36.11058399999999 0.5684567217511864
36.255071999999984 0.5643991528743698
36.39955999999999 0.560364661599101
36.54404799999999 0.5563442129730497
36.688535999999985 0.5523286948278435
36.83302399999999 0.5483089679625107
36.97751199999999 0.5442759162489004
37.121999999999986 0.540220496803716
37.26648799999999 0.5361337903704853
37.41097599999999 0.5320070520505991
37.555463999999986 0.527831762515498
37.69995199999999 0.5235996798221797
37.844439999999985 0.5193028919414537
37.98892799999999 0.5149338700927785
38.13341599999999 0.5104855229611451
38.277903999999985 0.5059512518502999
38.42239199999999 0.5013250068027169
38.56687999999998 0.49660134369016024
38.711367999999986 0.4917754822494917
38.85585599999999 0.48684336500668945
39.000343999999984 0.4818017169979163
39.14483199999999 0.4766481061600801
39.28931999999999 0.47138100422479207
39.433807999999985 0.4659998479091454
39.57829599999999 0.46050510015452817
39.72278399999999 0.45489831112100015
39.867271999999986 0.4491821785998643
40.01175999999999 0.4433606074613293
40.156247999999984 0.4374387677079108
40.300735999999986 0.4314231506578714
40.44522399999999 0.42532162273705504
40.589711999999984 0.41914347631234516
40.73419999999999 0.4128994769563011
40.87868799999998 0.406601906490818
41.023175999999985 0.40026460111858353
41.16766399999999 0.393902983915311
41.31215199999998 0.38753409092394087
41.456639999999986 0.38117659006491394
41.60112799999999 0.3748507920550605
41.745615999999984 0.3685786525122807
41.89010399999999 0.36238376441496145
42.03459199999999 0.35629134008460467
42.179079999999985 0.3503281818683537
42.32356799999999 0.3445226407156724
42.46805599999998 0.3389045618711482
42.612543999999986 0.3335052169438869
42.75703199999999 0.3283572216639404
42.901519999999984 0.3234944386981492
43.046007999999986 0.31895186497220895
43.19049599999998 0.31476550303302836
43.334983999999984 0.31097221608576797
43.47947199999999 0.30760956645346826
43.62395999999998 0.3047156373338312
43.768447999999985 0.30232883786729914
43.91293599999999 0.30048769168271117
44.05742399999998 0.2992306092508817
44.201911999999986 0.29859564455170784
44.34639999999999 0.2986202367458081
44.490887999999984 0.2993409377360531
44.63537599999999 0.30079312670618136
44.77986399999998 0.30301071293134896
44.924351999999985 0.3060258283670324
45.06883999999999 0.30986851173606444
45.21332799999998 0.31456638604642906
45.357815999999985 0.32014433168221756
45.50230399999998 0.32662415741418227
45.646791999999984 0.3340242718717571
45.791279999999986 0.3423593582022447
45.93576799999998 0.3516400548120416
46.080255999999984 0.36187264523614504
46.22474399999999 0.37305876031254936
46.36923199999998 0.38519509594443635
46.513719999999985 0.398273149812155
46.65820799999999 0.4122789804458798
46.80269599999998 0.42719299208591943
46.947183999999986 0.44298974873807717
47.09167199999998 0.459637820774217
47.236159999999984 0.47709966733116016
47.38064799999999 0.49533155762259784
47.52513599999998 0.5142835340979323
47.669623999999985 0.5338994201578858
47.81411199999998 0.5541168748694653
47.95859999999998 0.5748674968126971
48.103087999999985 0.5960769788395415
48.24757599999998 0.617665315133206
48.39206399999998 0.6395470615258836
48.536551999999986 0.6616316495678337
48.68103999999998 0.6838237543440919
48.825527999999984 0.7060237155112882
48.97001599999999 0.7281280104807392
49.11450399999998 0.7500297781107172
49.258991999999985 0.7716193906963434
49.40347999999998 0.7927850714663661
49.54796799999998 0.8134135542190748
49.692455999999986 0.833390781161614
49.83694399999998 0.8526026344657405
49.981431999999984 0.8709356965258601
50.12591999999998 0.8882780334096017
50.27040799999998 0.9045199955349575
50.414895999999985 0.9195550291980373
50.55938399999998 0.9332804922193145
50.70387199999998 0.9455984666799663
50.848359999999985 0.956416561490057
50.99284799999998 0.965648697372042
51.13733599999998 0.9732158667612099
51.281823999999986 0.9790468611230523
51.42631199999998 0.9830789582690462
51.570799999999984 0.9852585624188701
51.71528799999998 0.9855417900094208
51.85977599999998 0.9838949945888693
52.004263999999985 0.9802952245558464
52.14875199999998 0.9747306080070257
52.29323999999998 0.9672006595369907
52.43772799999998 0.9577165044873304
52.58221599999998 0.9463010168611798
52.726703999999984 0.9329888678978171
52.87119199999998 0.9178264831311329
53.01567999999998 0.9008719066267484
53.160167999999985 0.882194571995556
53.30465599999998 0.8618749807056952
53.44914399999998 0.8400042891498654
53.593631999999985 0.8166838068586727
53.73811999999998 0.7920244091721522
53.88260799999998 0.7661458685790725
54.02709599999998 0.7391761097956391
54.17158399999998 0.7112503944708296
54.316071999999984 0.6825104421641426
54.46055999999998 0.6531034949331302
54.60504799999998 0.6231813334836038
54.74953599999998 0.5928992533666717
54.89402399999998 0.5624150101467195
55.03851199999998 0.5318877428071777
55.18299999999998 0.5014768849018516
55.32748799999998 0.4713410730954024
55.471975999999984 0.44163706276560133
55.61646399999998 0.4125186602615999
55.76095199999998 0.3841356812278909
55.905439999999984 0.35663294411546553
56.04992799999998 0.3301493076133132
56.19441599999998 0.3048167602508334
56.33890399999998 0.2807595698505162
56.48339199999998 0.25809349985874896
56.62787999999998 0.23692509885895302
56.77236799999998 0.217351068785136
56.91685599999998 0.19945771651566913
57.06134399999998 0.18332049264729655
57.20583199999998 0.1690036203395029
57.35031999999998 0.15655981619076997
57.49480799999998 0.14603010417251744
57.63929599999998 0.13744372271519134
57.78378399999998 0.13081812412510918
57.92827199999998 0.12615906462120835
58.07275999999998 0.1234607824278981
58.217247999999984 0.12270626055335221
58.36173599999998 0.12386757013043681
58.50622399999998 0.1269062895078633
58.65071199999998 0.13177399365875087
58.79519999999998 0.1384128079282796
58.93968799999998 0.14675601967596213
59.08417599999998 0.1567287409846449
59.22866399999998 0.16824861530972407
59.373151999999976 0.18122656072927001
59.51763999999998 0.19556754232855839
59.66212799999998 0.21117136620954519
59.80661599999998 0.22793348765487792
59.95110399999998 0.2457458260935551
60.09559199999998 0.2644975797072488
60.24007999999998 0.28407603277746146
60.38456799999998 0.30436734919830566
60.52905599999998 0.32525734596153744
60.67354399999998 0.346632240852599
60.81803199999998 0.36837936907177304
60.96251999999998 0.3903878640055034
61.10700799999998 0.41254929791231176
61.25149599999998 0.4347582788474599
61.39598399999998 0.45691300072363145
61.54047199999998 0.47891574398378195
61.684959999999975 0.5006733249400839
61.82944799999998 0.5220974924030585
61.97393599999998 0.5431052707810384
62.118423999999976 0.5636192493667628
62.26291199999998 0.5835678180397613
62.40739999999998 0.6028853500956988
62.55188799999998 0.6215123333634317
62.69637599999998 0.6393954511833952
62.84086399999998 0.6564876151949662
62.98535199999998 0.6727479522133195
63.12983999999998 0.6881417477667932
63.274327999999976 0.7026403491131755
63.41881599999998 0.7162210307573872
63.56330399999998 0.7288668256542359
63.707791999999976 0.7405663253990713
63.85227999999998 0.7513134527877127
63.996767999999975 0.7611072101666024
64.14125599999997 0.7699514069970195
64.28574399999998 0.7778543700256654
64.43023199999998 0.7848286393907402
64.57471999999999 0.7908906539006916
64.71920799999998 0.7960604286049824
64.86369599999998 0.8003612276358629
65.00818399999997 0.8038192351401083
65.15267199999998 0.8064632269434249
65.29715999999998 0.8083242454006379
65.44164799999997 0.809435279685047
65.58613599999998 0.8098309535632889
65.73062399999998 0.8095472224905444
65.87511199999997 0.8086210816475392
66.01959999999998 0.8070902863279714
66.16408799999998 0.8049930858749896
66.30857599999997 0.8023679721601323
66.45306399999998 0.7992534433995788
66.59755199999998 0.7956877839121381
66.74203999999997 0.7917088602425554
66.88652799999997 0.787353933903485
67.03101599999998 0.7826594908308298
67.17550399999998 0.7776610875007328
67.31999199999997 0.7723932135228246
67.46447999999998 0.7668891704037399
67.60896799999998 0.7611809660674485
67.75345599999997 0.7552992246246721
67.89794399999998 0.749273110802357
68.04243199999998 0.7431302683755336
68.18691999999997 0.7368967718875292
68.33140799999998 0.7305970908998956
68.47589599999998 0.7242540659799598
68.62038399999997 0.7178888956109322
68.76487199999998 0.7115211331963787
68.90935999999998 0.7051686933267096
69.05384799999997 0.6988478664794942
69.19833599999998 0.692573341337034
69.34282399999998 0.6863582339229315
69.48731199999997 0.6802141227835928
69.63179999999997 0.6741510894699616
69.77628799999998 0.6681777636084845
69.92077599999998 0.6623013718877194
70.06526399999997 0.6565277903273337
70.20975199999998 0.6508615992389624
70.35423999999998 0.6453061403327952
70.49872799999997 0.6398635754693138
70.64321599999998 0.6345349466018233
70.78770399999998 0.6293202365017505
70.93219199999997 0.6242184299047479
71.07667999999998 0.6192275747610448
71.22116799999998 0.6143448433178618
71.36565599999997 0.6095665928047171
71.51014399999997 0.6048884255339508
71.65463199999998 0.6003052482683451
71.79911999999997 0.5958113307453328
71.94360799999997 0.5914003632826349
72.08809599999998 0.5870655134231939
72.23258399999997 0.5827994816078189
72.37707199999997 0.5785945558919426
72.52155999999998 0.5744426657482375
72.66604799999998 0.5703354350194803
72.81053599999997 0.5662642341059186
72.95502399999998 0.562220231488528
73.09951199999998 0.5581944447037889
73.24399999999997 0.5541777908970796


==> 221018_161417_odf_F0_freq_500us_data.txt <==
x y s 
1.0 0.4372801875732708 0.0271441411039089
2.5542564102564103 0.565438373570521 0.03353692663888498
4.1085128205128205 0.5358024691358024 0.031873336413965336
5.66276923076923 0.5473204104903079 0.03107500108437739
7.217025641025641 0.598780487804878 0.034168138067516715
8.771282051282052 0.6501182033096927 0.035609715942211705
10.32553846153846 0.6600741656365884 0.036803222936497106
11.879794871794871 0.6216216216216216 0.03519051451952346
13.434051282051282 0.7114882506527415 0.039870937043384694
14.988307692307693 0.5486618004866181 0.032151019323687254
16.542564102564103 0.49550706033376124 0.030842560727241255
18.096820512820514 0.5717884130982368 0.033643755291141664
19.65107692307692 0.4589774078478002 0.028217721318139984
21.205333333333332 0.45639187574671447 0.028180282810863724
22.759589743589743 0.4389937106918239 0.028188699031800133
24.313846153846153 0.42467532467532465 0.02803116206716387
25.868102564102564 0.4681933842239186 0.02957283735078157
27.422358974358975 0.4519906323185012 0.0277215614564008
28.976615384615386 0.5452322738386308 0.03209305133670046
30.530871794871796 0.5982367758186398 0.034701389278160175
32.08512820512821 0.67 0.03739819514361622
33.639384615384614 0.6547029702970297 0.03661647206857173
35.19364102564103 0.6694021101992966 0.036195076762925285
36.747897435897436 0.679814385150812 0.03639755325986706
38.30215384615384 0.7519685039370079 0.041580095916723465
39.85641025641026 0.6330166270783848 0.035038605740017256
41.410666666666664 0.7402269861286255 0.04030406150029471
42.96492307692308 0.6095017381228274 0.033715360007876075
44.519179487179485 0.6654545454545454 0.036652079150924714
46.0734358974359 0.5862516212710766 0.034729687766230685
47.62769230769231 0.5109114249037228 0.031479192324827196
49.18194871794872 0.45132743362831856 0.028776656107960256
50.73620512820513 0.34069767441860466 0.023046277502291265
52.290461538461535 0.38524590163934425 0.02499789935833287
53.84471794871795 0.3989962358845671 0.02646448893466344
55.39897435897436 0.37729357798165136 0.024411514568766723
56.95323076923077 0.402073732718894 0.025484634822816325
58.50748717948718 0.45777233782129745 0.028579761288699768
60.06174358974359 0.49086479902557856 0.029855785116633136
61.616 0.5087939698492462 0.031054848414628113


==> 221018_161417_odf_F0_freq_500us_fit.txt <==
x y 
1.0 0.5602753021295351
1.121232 0.5633037715539934
1.242464 0.5663164248380874
1.363696 0.5693115733497796
1.484928 0.5722875351095446
1.60616 0.5752426354610971
1.727392 0.5781752077478988
1.848624 0.5810835939958454
1.969856 0.583966145602509
2.091088 0.5868212240332795
2.21232 0.5896472015247172
2.333552 0.5924424617953952
2.454784 0.5952054007644751
2.576016 0.5979344272782224
2.697248 0.6006279638446268
2.81848 0.6032844473762575
2.939712 0.6059023299414354
3.060944 0.6084800795237669
3.182176 0.6110161807900338
3.303408 0.6135091358663944
3.42464 0.6159574651227988
3.545872 0.6183597079654773
3.667104 0.6207144236373116
3.788336 0.6230201920258474
3.909568 0.6252756144786616
4.0308 0.627479314625743
4.152032 0.6296299392084964
4.273264 0.6317261589149306
4.394496 0.6337666692205386
4.515728 0.6357501912343271
4.63696 0.6376754725494033
4.758192 0.6395412880974762
4.879424 0.6413464410065799
5.000656 0.6430897634612749
5.121888 0.6447701175645414
5.24312 0.6463863962005215
5.364352 0.6479375238972301
5.485584 0.6494224576883009
5.606816 0.6508401879727961
5.728048 0.6521897393720603
5.84928 0.6534701715825623
5.970512 0.6546805802236247
6.091744 0.6558200976789083
6.212976 0.6568878939304753
6.334208 0.6578831773842316
6.45544 0.6588051956855063
6.576672 0.6596532365235035
6.697904 0.6604266284233351
6.819136 0.6611247415243136
6.940368 0.6617469883431674
7.0616 0.6622928245208204
7.182832 0.6627617495513596
7.304064 0.6631533074918045
7.425296 0.6634670876512782
7.546528 0.6637027252581771
7.66776 0.6638599021039271
7.788992 0.6639383471619181
7.910224 0.6639378371802078
8.031456 0.6638581972465931
8.152688000000001 0.6636993013246557
8.27392 0.6634610727594034
8.395152 0.6631434847511392
8.516384 0.6627465607962173
8.637616000000001 0.6622703750933611
8.758848 0.6617150529142489
8.88008 0.6610807709371009
9.001312 0.6603677575420351
9.122544000000001 0.6595762930669966
9.243776 0.6587067100231032
9.365008 0.6577593932682965
9.48624 0.65673478013823
9.607472000000001 0.6556333605333815
9.728704 0.6544556769614236
9.849936 0.653202324533946
9.971168 0.651873950916683
10.092400000000001 0.6504712562324574
10.213632 0.6489949929161205
10.334864 0.6474459655208341
10.456096 0.6458250304751076
10.577328000000001 0.6441330957900797
10.69856 0.6423711207166045
10.819792 0.6405401153517809
10.941024 0.6386411401946406
11.062256000000001 0.6366753056507921
11.183488 0.6346437714858972
11.30472 0.6325477462279411
11.425952 0.6303884865183417
11.547184000000001 0.6281672964120281
11.668416 0.6258855266267045
11.789648 0.6235445737416019
11.91088 0.6211458793461098
12.032112000000001 0.6186909291387631
12.153344 0.6161812519771509
12.274576 0.6136184188793989
12.395808 0.6110040419779639
12.517040000000001 0.6083397734265668
12.638272 0.6056273042611737
12.759504 0.6028683632160206
12.880736 0.6000647154957589
13.001968000000002 0.5972181615048844
13.1232 0.5943305355356846
13.244432 0.5914037044160275
13.365664 0.5884395661183817
13.486896000000002 0.5854400483315384
13.608128 0.5824071069965742
13.72936 0.5793427248086601
13.850592 0.5762489096863949
13.971824000000002 0.5731276932103966
14.093056 0.5699811290329505
14.214288 0.5668112912605656
14.33552 0.563620272811348
14.456752000000002 0.5604101837491459
14.577984 0.5571831495964673
14.699216 0.5539413096282158
14.820448 0.5506868151483246
14.941680000000002 0.5474218277514055
15.062912 0.5441485175715567
15.184144 0.5408690615205028
15.305376 0.537585641517256
15.426608000000002 0.5343004427115102
15.54784 0.5310156517029893
15.669072 0.5277334547589763
15.790304 0.5244560360322623
15.911536000000002 0.5211855757817417
16.032768 0.5179242485978853
16.154 0.5146742216353061
16.275232000000003 0.5114376528546225
16.396464 0.5082166892758038
16.517696 0.5050134652451578
16.638928 0.5018301007180984
16.76016 0.49866869955979354
16.881392 0.49553134786576386
17.002624 0.4924201123044594
17.123856 0.4893370384837988
17.245088000000003 0.48628414934361064
17.36632 0.48326344357586276
17.487552 0.48027689407451196
17.608784 0.47732644641675054
17.730016 0.47441401737736155
17.851248000000002 0.4715414934778337
17.97248 0.4687107295718187
18.093712 0.46592354746844317
18.214944000000003 0.46318173459491613
18.336176000000002 0.46048704269979857
18.457408 0.4578411865982226
18.57864 0.455245842960272
18.699872 0.45270264914365277
18.821104000000002 0.4502132020717009
18.942336 0.44777905715769134
19.063568 0.4454017272763269
19.184800000000003 0.44308268178320065
19.306032000000002 0.44082334558293745
19.427264 0.438625098246636
19.548496 0.436489273179142
19.669728 0.4344171568365991
19.790960000000002 0.4324099879946345
19.912192 0.4304689570674488
20.033424 0.428595205477997
20.154656000000003 0.42678982507935614
20.275888000000002 0.42505385762729514
20.39712 0.4233882943039745
20.518352 0.4217940752926258
20.639584 0.42027208940297417
20.760816000000002 0.4188231737470923
20.882048 0.41744811346529564
21.00328 0.41614764150160877
21.124512000000003 0.4149224384282688
21.245744000000002 0.41377313231864915
21.366976 0.4127002986679269
21.488208 0.41170446036074654
21.60944 0.4107860876850705
21.730672000000002 0.4099455983913462
21.851904 0.4091833577960605
21.973136 0.40849967892869926
22.094368000000003 0.40789482272107636
22.215600000000002 0.407368998237948
22.336832 0.40692236294778494
22.458064 0.4065550230325288
22.579296 0.40626703373512474
22.700528000000002 0.406058399743584
22.82176 0.40592907561029923
22.942992 0.4058789662053063
23.064224000000003 0.4059079272021624
23.185456000000002 0.40601576559508745
23.306688 0.40620224024599727
23.42792 0.40646706246004527
23.549152 0.4068098965882732
23.670384000000002 0.40723036065596885
23.791616 0.407728027015319
23.912848 0.4083024230209503
24.034080000000003 0.40895303172694664
24.155312000000002 0.4096792926039419
24.276544 0.410480602274893
24.397776 0.41135631526814886
24.519008 0.4123057447864474
24.640240000000002 0.4133281634904887
24.761472 0.4144228042957518
24.882704 0.4155888611812475
25.003936000000003 0.41682549000892277
25.125168000000002 0.4181318093524605
25.2464 0.4195069013342514
25.367632 0.42094981246934127
25.488864 0.42245955451519906
25.610096000000002 0.42403510532618127
25.731328 0.4256754097116093
25.85256 0.4273793802964185
25.973792000000003 0.4291458983833757
26.095024000000002 0.4309738148159077
26.216256 0.43286195084062856
26.337488 0.4348090989686961
26.45872 0.43681402383518003
26.579952000000002 0.4388754630556673
26.701184 0.4409921280793812
26.822416 0.4431627050381416
26.943648000000003 0.4453858555905402
27.064880000000002 0.44766021776075837
27.186112 0.44998440677150375
27.307344 0.4523570158705924
27.428576 0.45477661715075685
27.549808000000002 0.45724176236230707
27.67104 0.45975098371832457
27.792272 0.46230279469211827
27.913504000000003 0.4648956908067226
28.034736000000002 0.4675281504162618
28.155968 0.4701986354790609
28.2772 0.4729055923224216
28.398432 0.4756474523990358
28.519664000000002 0.4784226330350481
28.640896 0.4812295381698277
28.762128 0.48406655908754864
28.883360000000003 0.4869320751407229
29.004592000000002 0.4898244544658642
29.125824 0.4927420546915085
29.247056 0.49568322363884093
29.368288 0.49864630001522714
29.489520000000002 0.5016296141009677
29.610752 0.5046314884296356
29.731984 0.5076502384623789
29.853216000000003 0.5106841732566014
29.974448000000002 0.5137315961294568
30.09568 0.5167908053166191
30.216912 0.5198600946268045
30.338144 0.5229377540925498
30.459376000000002 0.5260220706177573
30.580608 0.5291113286225391
30.70184 0.5322038106858982
30.823072000000003 0.5352977981868005
30.944304000000002 0.5383915719441883
31.065536 0.541483412856505
31.186768 0.5445716025412859
31.308 0.5476544239753847
31.429232000000003 0.5507301621363928
31.550464 0.5537971046458074
31.671696 0.5568535424144974
31.792928000000003 0.5598977702910032
31.914160000000003 0.5629280877131976
32.035392 0.5659427993638203
32.156624 0.5689402158303762
32.277856 0.5719186542698793
32.399088000000006 0.57487643907889
32.52032 0.5778119025692804
32.641552000000004 0.5807233856501346
32.762784 0.583609238516154
32.884016 0.5864678213429249
33.005248 0.5892975049893585
33.12648 0.5920966717075877
33.247712 0.5948637158605701
33.368944 0.5975970446476051
33.490176000000005 0.6002950788379406
33.611408000000004 0.6029562535125974
33.73264 0.6055790188145055
33.853872 0.6081618407069964
33.975104 0.6107032017406568
34.096336 0.6132016018285001
34.217568 0.6156555590293675
34.3388 0.6180636103394216
34.460032 0.6204243124915505
34.581264000000004 0.6227362427624441
34.702496000000004 0.6249979997870654
34.823728 0.6272082043801783
34.94496 0.6293655003645524
35.066192 0.6314685554054073
35.187424 0.6335160618506136
35.308656 0.6355067375761134
35.429888000000005 0.6374393268359752
35.551120000000004 0.6393126011164435
35.672352000000004 0.6411253599933029
35.793584 0.6428764319918124
35.914816 0.6445646754484333
36.036048 0.6461889793735124
36.15728 0.6477482643140474
36.278512 0.6492414832156045
36.399744 0.6506676222824233
36.520976000000005 0.6520257018346953
36.642208000000004 0.6533147771619633
36.76344 0.6545339393715475
36.884672 0.6556823162308691
37.005904 0.6567590730025025
37.127136 0.657763413270754
37.248368 0.6586945797585375
37.369600000000005 0.6595518551332791
37.490832000000005 0.6603345628005648
37.612064000000004 0.661042067684214
37.733296 0.6616737769914438
37.854528 0.6622291409617653
37.97576 0.6627076535982417
38.096992 0.6631088533797199
38.218224 0.6634323239526395
38.339456 0.6636776948010138
38.460688000000005 0.663844641893174
38.581920000000004 0.6639328883038667
38.703152 0.6639422048102939
38.824384 0.6638724104606972
38.945616 0.6637233731140875
39.066848 0.6634950099497395
39.18808 0.6631872879450857
39.309312000000006 0.6628002243206614
39.430544000000005 0.6623338869507747
39.551776000000004 0.6617883947386046
39.673008 0.6611639179544557
39.79424 0.6604606785359326
39.915472 0.659678950348835
40.036704 0.6588190594076099
40.157936 0.6578813840542457
40.279168 0.6568663550945331
40.400400000000005 0.6557744558906731
40.521632000000004 0.6546062224092607
40.642864 0.6533622432237296
40.764096 0.6520431594704045
40.885328 0.6506496647573635
41.00656 0.6491825050253845
41.127792 0.647642478360308
41.249024000000006 0.6460304347562267
41.370256000000005 0.6443472758289794
41.491488000000004 0.642593954479497
41.61272 0.6407714745066357
41.733952 0.6388808901691984
41.855184 0.6369233056969322
41.976416 0.6348998747503711
42.097648 0.6328117998294707
42.21888 0.630660331631073
42.340112000000005 0.6284467683553198
42.461344000000004 0.626172454961218
42.582576 0.623838782371653
42.703808 0.6214471866282267
42.82504 0.618999147996387
42.946272 0.6164961900214055
43.067504 0.6139398785358411
43.188736000000006 0.6113318206192202
43.309968000000005 0.608673663510749
43.431200000000004 0.6059670934759529
43.552432 0.6032138346282349
43.673664 0.600415647706415
43.794896 0.5975743288094029
43.916128 0.5946917080892332
44.03736 0.5917696484037714
44.158592 0.5888100439304775
44.279824000000005 0.5858148187426802
44.401056000000004 0.5827859253499009
44.522288 0.5797253432038186
44.64352 0.5766350771715477
44.764752 0.5735171559779543
44.885984 0.5703736306188023
45.007216 0.5672065727465769
45.128448000000006 0.5640180730308822
45.249680000000005 0.5608102394953668
45.370912000000004 0.5575851958331681
45.492144 0.5543450797029228
45.613376 0.5510920410074113
45.734608 0.5478282401569533
45.85584 0.5445558463196949
45.977072 0.5412770356609556
46.098304 0.5379939895738244
46.219536000000005 0.5347088929032111
46.340768000000004 0.531423932165577
46.462 0.5281412937665693
46.583232 0.5248631622187947
46.704464 0.5215917183619662
46.825696 0.5183291375876463
46.946928 0.5150775880708135
47.068160000000006 0.5118392290104488
47.189392000000005 0.5086162088813354
47.310624000000004 0.5054106636992336
47.431856 0.5022247153015718
47.553088 0.499060469645758
47.67432 0.49592001512718703
47.795552 0.4928054209189746
47.916784 0.4897187353354129
48.038016 0.4866619842210866
48.159248000000005 0.48363716936754686
48.280480000000004 0.4806462669593809
48.401712 0.47769122605146025
48.522944 0.47477396707908914
48.644176 0.47189638040270976
48.765408 0.46906032488875793
48.88664 0.4662676265281892
49.007872000000006 0.4635200770941246
49.129104000000005 0.46081943283999394
49.250336000000004 0.4581674132394703
49.371568 0.45556569976942396
49.4928 0.453015934737026
49.614032 0.4505197201520667
49.735264 0.44807861664545734
49.856496 0.4456941424348097
49.977728 0.44336777233789376
50.098960000000005 0.44110093683469087
50.220192000000004 0.43889502117867707
50.341424 0.4367513645578745
50.462656 0.43467125930613015
50.583888 0.4326559501649902
50.70512 0.4307066335964491
50.826352 0.42882445714677236
50.947584000000006 0.4270105188614973
51.068816000000005 0.4252658667516399
51.190048000000004 0.4235914983110439
51.311280000000004 0.42198836008473417
51.432512 0.4204573472880455
51.553744 0.41899930347622677
51.674976 0.417615020264138
51.796208 0.4163052370955832
51.91744 0.415070641061748
52.038672000000005 0.4139118667681396
52.159904000000004 0.4128294962493577
52.281136000000004 0.41182405893095836
52.402368 0.4108960316376087
52.5236 0.4100458386466691
52.644832 0.40927385178628184
52.766064 0.40858039057699014
52.887296000000006 0.40796572241585677
53.008528000000005 0.40743006280200716
53.129760000000005 0.4069735756024711
53.250992000000004 0.40659637335715815
53.372224 0.40629851762176067
53.493456 0.4060800193473439
53.614688 0.4059408392953486
53.73592 0.4058808884867051
53.857152 0.40590002868372954
53.978384000000005 0.40599807290345213
54.099616000000005 0.4061747859610101
54.220848000000004 0.4064298850417205
54.34208 0.40676304030043703
54.463312 0.4071738754867881
54.584544 0.4076619685948869
54.705776 0.4082268525361026
54.827008000000006 0.40886801583348464
54.948240000000006 0.40958490333643605
55.069472000000005 0.41037691695423884
55.190704000000004 0.41124341640704837
55.311936 0.4121837199929835
55.433168 0.41319710536996057
55.5544 0.4142828103509362
55.675632 0.4154400337112454
55.796864 0.416667936006751
55.918096000000006 0.4179656404015439
56.039328000000005 0.41933223350396254
56.160560000000004 0.42076676620973863
56.281792 0.4222682545511022
56.403024 0.4238356805507221
56.524256 0.4254679930793927
56.645488 0.42716410871641736
56.76672000000001 0.4289229126116845
56.887952000000006 0.43074325934847124
57.009184000000005 0.4326239738060553
57.130416000000004 0.43456385202126363
57.251648 0.4365616620481302
57.37288 0.4386161448148853
57.494112 0.4407260149775465
57.615344 0.4428899617694295
57.736576 0.445106649845952
57.857808000000006 0.4473747201241459
57.979040000000005 0.4496927906163527
58.100272000000004 0.4520594572576192
58.221504 0.4544732947263692
58.342736 0.4569328572579712
58.463968 0.45943667945087724
58.5852 0.46198327706505293
58.70643200000001 0.4645711478124753
58.827664000000006 0.46719877213951777
58.948896000000005 0.46986461400108975
59.070128000000004 0.47256712162645353
59.19136 0.4753047282766763
59.312592 0.4780758529937291
59.433824 0.48087890134128514
59.555056 0.483712266137311
59.676288 0.4865743281785908
59.797520000000006 0.4894634569573583
59.918752000000005 0.4923780113702532
60.039984000000004 0.49531634041985295
60.161216 0.4982767839090678
60.282448 0.5012576731287219
60.40368 0.5042573315386649
60.524912 0.5072740754428051
60.64614400000001 0.5103062146584649
60.767376000000006 0.5133520531804958
60.888608000000005 0.5164098898406093
61.009840000000004 0.5194780189624015
61.131072 0.5225547310125679
61.252304 0.5256383132488234
61.373536 0.528727050365051
61.494768 0.5318192251342241
61.616 0.5349131190496462


==> 221018_163822_odf_F0_freq_500us_data.txt <==
x y s 
1.0 0.4899244332493703 0.030320504229906484
2.5542564102564103 0.536144578313253 0.03150053713766456
4.1085128205128205 0.6329113924050633 0.03616922643019138
5.66276923076923 0.6495619524405507 0.03662024243254592
7.217025641025641 0.7416149068322981 0.040055979103600065
8.771282051282052 0.7606318347509113 0.04033867292259469
10.32553846153846 0.7805178791615289 0.04139559890788472
11.879794871794871 0.7657004830917874 0.040408507511987594
13.434051282051282 0.7868852459016393 0.04210827387851644
14.988307692307693 0.6456599286563615 0.035544627408494234
16.542564102564103 0.5617433414043583 0.03258995602445852
18.096820512820514 0.37957124842370743 0.02569698244446459
19.65107692307692 0.33872976338729766 0.023763771415121114
21.205333333333332 0.28624078624078625 0.021267414426739448
22.759589743589743 0.25060827250608275 0.019526411670933823
24.313846153846153 0.358695652173913 0.024261015802239192
25.868102564102564 0.36835443037974686 0.025259148405624952
27.422358974358975 0.49293966623876767 0.03073613698152894
28.976615384615386 0.4865810968494749 0.029052366124529987
30.530871794871796 0.5938303341902313 0.03487887229600492
32.08512820512821 0.6215895610913404 0.03457869021209714
33.639384615384614 0.7008547008547008 0.03815097590938695
35.19364102564103 0.6777367773677737 0.03739789571147727
36.747897435897436 0.7995110024449877 0.0419384932896712
38.30215384615384 0.8107142857142857 0.04180413426204897
39.85641025641026 0.7901840490797546 0.041661429404183825
41.410666666666664 0.8395378690629012 0.044525190150784474
42.96492307692308 0.7607891491985204 0.04064203115428843
44.519179487179485 0.6516990291262136 0.03614309904874521
46.0734358974359 0.5301204819277109 0.031261589798525925
47.62769230769231 0.38650306748466257 0.02564236545896147
49.18194871794872 0.2845138055222089 0.020945877522319228
50.73620512820513 0.19505851755526657 0.017410605515871383
52.290461538461535 0.2624544349939247 0.020064802835042236
53.84471794871795 0.29467455621301775 0.021248255070505213
55.39897435897436 0.36053593179049936 0.024443180026755794
56.95323076923077 0.40207522697795073 0.027040338678704486
58.50748717948718 0.38534278959810875 0.025119851132403996
60.06174358974359 0.5440414507772021 0.03298654441765354
61.616 0.5771643663739021 0.0337955152857962


==> 221018_163822_odf_F0_freq_500us_fit.txt <==
x y 
1.0 0.5870229533259376
1.121232 0.5924905628091754
1.242464 0.5979484772812881
1.363696 0.6033955086127317
1.484928 0.6088304264482436
1.60616 0.6142519544846297
1.727392 0.6196587668593871
1.848624 0.6250494846598902
1.969856 0.6304226725628241
2.091088 0.6357768356134974
2.21232 0.6411104161545947
2.333552 0.6464217909138608
2.454784 0.6517092682601138
2.576016 0.6569710856368816
2.697248 0.6622054071828409
2.81848 0.6674103215480953
2.939712 0.6725838399151826
3.060944 0.6777238942335203
3.182176 0.6828283356758115
3.303408 0.6878949333247065
3.42464 0.6929213730977861
3.545872 0.6979052569186559
3.667104 0.7028441021416587
3.788336 0.7077353412373869
3.909568 0.7125763217458336
4.0308 0.7173643065036411
4.152032 0.7220964741515038
4.273264 0.7267699199273401
4.394496 0.7313816567503828
4.515728 0.7359286166008349
4.63696 0.7404076521992038
4.758192 0.7448155389888625
4.879424 0.7491489774247876
5.000656 0.7534045955707892
5.121888 0.7575789520068908
5.24312 0.7616685390478154
5.364352 0.7656697862728117
5.485584 0.7695790643662956
5.606816 0.7733926892679984
5.728048 0.7771069266304965
5.84928 0.7807179965811595
5.970512 0.7842220787846879
6.091744 0.7876153178015247
6.212976 0.7908938287365164
6.334208 0.7940537031712718
6.45544 0.7970910153727274
6.576672 0.8000018287694697
6.697904 0.8027822026864038
6.819136 0.8054281993273817
6.940368 0.8079358909944325
7.0616 0.8103013675312576
7.182832 0.8125207439776887
7.304064 0.8145901684208338
7.425296 0.8165058300276954
7.546528 0.8182639672430991
7.66776 0.8198608761358599
7.788992 0.82129291887522
7.910224 0.8225565323187283
8.031456 0.8236482366919011
8.152688000000001 0.8245646443392107
8.27392 0.8253024685251964
8.395152 0.8258585322637901
8.516384 0.8262297771532889
8.637616000000001 0.8264132721938156
8.758848 0.826406222563559
8.88008 0.8262059783296165
9.001312 0.8258100430688464
9.122544000000001 0.8252160823738015
9.243776 0.8244219322185489
9.365008 0.8234256071589978
9.48624 0.8222253083422477
9.607472000000001 0.8208194312994499
9.728704 0.8192065734967402
9.849936 0.817385541618953
9.971168 0.8153553585610704
10.092400000000001 0.8131152701026947
10.213632 0.8106647512412662
10.334864 0.8080035121602615
10.456096 0.8051315038092324
10.577328000000001 0.8020489230732528
10.69856 0.7987562175101418
10.819792 0.7952540896347333
10.941024 0.7915435007304438
11.062256000000001 0.7876256741694725
11.183488 0.783502098224125
11.30472 0.7791745283530025
11.425952 0.7746449889471263
11.547184000000001 0.7699157745224698
11.668416 0.7649894503468504
11.789648 0.7598688524906763
11.91088 0.7545570872926565
12.032112000000001 0.7490575302332441
12.153344 0.7433738242103081
12.274576 0.7375098772132858
12.395808 0.7314698593938824
12.517040000000001 0.7252581995332155
12.638272 0.7188795809071648
12.759504 0.7123389365535762
12.880736 0.7056414439468579
13.001968000000002 0.6987925190874047
13.1232 0.6917978100151791
13.244432 0.6846631897586652
13.365664 0.6773947487322645
13.486896000000002 0.6699987865970449
13.608128 0.6624818036015531
13.72936 0.6548504914211501
13.850592 0.647111723516046
13.971824000000002 0.6392725450298516
14.093056 0.6313401622520483
14.214288 0.6233219316692865
14.33552 0.6152253486318633
14.456752000000002 0.6070580356630605
14.577984 0.5988277304402925
14.699216 0.5905422734781636
14.820448 0.5822095955445908
14.941680000000002 0.5738377048420937
15.062912 0.5654346739871915
15.184144 0.5570086268215639
15.305376 0.5485677250892366
15.426608000000002 0.5401201550145295
15.54784 0.5316741138158622
15.669072 0.5232377961907378
15.790304 0.5148193808073405
15.911536000000002 0.5064270168381416
16.032768 0.4980688105707723
16.154 0.48975281213114064
16.275232000000003 0.4814870023533618
16.396464 0.4732792798305561
16.517696 0.4651374481799157
16.638928 0.4570692035546803
16.76016 0.4490821224347838
16.881392 0.4411836497269488
17.002624 0.4333810872039079
17.123856 0.425681582311239
17.245088000000003 0.4180921173690146
17.36632 0.4106194991940836
17.487552 0.4032703491673416
17.608784 0.3960510937688152
17.730016 0.3889679556017631
17.851248000000002 0.3820269449253437
17.97248 0.3752338517136607
18.093712 0.3685942382572268
18.214944000000003 0.3621134323210778
18.336176000000002 0.3557965208719166
18.457408 0.3496483443847989
18.57864 0.34367349173798634
18.699872 0.3378762957026963
18.821104000000002 0.33226082903257803
18.942336 0.3268309011558591
19.063568 0.32159005547122654
19.184800000000003 0.3165415672466526
19.306032000000002 0.31168844211855046
19.427264 0.3070334151868533
19.548496 0.30257895069986096
19.669728 0.2983272423209999
19.790960000000002 0.29428021396799486
19.912192 0.29043952121336375
20.033424 0.2868065532336291
20.154656000000003 0.2833824352931857
20.275888000000002 0.2801680317473911
20.39712 0.27716394954814083
20.518352 0.2743705422339839
20.639584 0.27178791438569483
20.760816000000002 0.2694159265271766
20.882048 0.26725420045062204
21.00328 0.26530212494398664
21.124512000000003 0.26355886189807093
21.245744000000002 0.2620233527698236
21.366976 0.26069432537790177
21.488208 0.2595703010060362
21.60944 0.25864960178935303
21.730672000000002 0.2579303583585067
21.851904 0.25741051771626505
21.973136 0.25708785132107054
22.094368000000003 0.25695996335206817
22.215600000000002 0.2570242991301427
22.336832 0.25727815366964785
22.458064 0.2577186803357201
22.579296 0.2583428995823681
22.700528000000002 0.2591477077468902
22.82176 0.2601298858766106
22.942992 0.26128610856442364
23.064224000000003 0.26261295277020036
23.185456000000002 0.26410690660573144
23.306688 0.2657643780615516
23.42792 0.2675817036547201
23.549152 0.2695551569773895
23.670384000000002 0.2716809571268137
23.791616 0.27395527699827815
23.912848 0.2763742514233219
24.034080000000003 0.2789339851365101
24.155312000000002 0.2816305605549515
24.276544 0.28446004535569036
24.397776 0.2874184998370612
24.519008 0.29050198405106337
24.640240000000002 0.29370656469478457
24.761472 0.2970283217498748
24.882704 0.30046335486005293
25.003936000000003 0.30400778943759116
25.125168000000002 0.3076577824906881
25.2464 0.3114095281645919
25.367632 0.3152592629902672
25.488864 0.3192032708353254
25.610096000000002 0.3232378875528359
25.731328 0.3273595053245103
25.85256 0.33156457669561923
25.973792000000003 0.33584961829981874
26.095024000000002 0.34021121427287615
26.216256 0.3446460193550561
26.337488 0.34915076168267256
26.45872 0.3537222452700317
26.579952000000002 0.35835735218366915
26.701184 0.3630530444114376
26.822416 0.3678063654296254
26.943648000000003 0.37261444147186407
27.064880000000002 0.3774744825041433
27.186112 0.38238378291077296
27.307344 0.38733972189661403
27.428576 0.3923397636113673
27.549808000000002 0.397381457002127
27.67104 0.40246243540080295
27.792272 0.4075804158533831
27.913504000000003 0.412733198198344
28.034736000000002 0.4179186639018172
28.155968 0.42313477465742044
28.2772 0.4283795707588924
28.398432 0.43365116925392755
28.519664000000002 0.4389477618877961
28.640896 0.44426761284553173
28.762128 0.449609056301634
28.883360000000003 0.45497049378637805
29.004592000000002 0.46035039137795053
29.125824 0.4657472767297558
29.247056 0.4711597359423155
29.368288 0.4765864102892907
29.489520000000002 0.4820259928072051
29.610752 0.48747722475853117
29.731984 0.49293889197783414
29.853216000000003 0.49840982111072135
29.974448000000002 0.5038888757553718
30.09568 0.5093749525164617
30.216912 0.5148669769813021
30.338144 0.5203638996280492
30.459376000000002 0.5258646916758372
30.580608 0.5313683408867115
30.70184 0.5368738473292365
30.823072000000003 0.5423802191136674
30.944304000000002 0.5478864681085636
31.065536 0.5533916056487489
31.186768 0.558894638244495
31.308 0.5643945633018292
31.429232000000003 0.5698903648638519
31.550464 0.5753810093829494
31.671696 0.5808654415337913
31.792928000000003 0.5863425800769819
31.914160000000003 0.5918113137832383
32.035392 0.5972704974279539
32.156624 0.602718947865985
32.277856 0.6081554401964925
32.399088000000006 0.6135787040276296
32.52032 0.6189874198508547
32.641552000000004 0.6243802155346035
32.762784 0.6297556629470002
32.884016 0.6351122747172598
33.005248 0.6404485011453449
33.12648 0.6457627272693744
33.247712 0.6510532701002039
33.368944 0.656318376032475
33.490176000000005 0.6615562184413377
33.611408000000004 0.6667648954738908
33.73264 0.6719424280442625
33.853872 0.6770867580410496
33.975104 0.6821957467556731
34.096336 0.6872671735399697
34.217568 0.6922987347011164
34.3388 0.6972880426417112
34.460032 0.7022326252525598
34.581264000000004 0.7071299255653825
34.702496000000004 0.711977301672332
34.823728 0.716772026918828
34.94496 0.7215112903758155
35.066192 0.726192197597117
35.187424 0.7308117716670937
35.308656 0.735366954543318
35.429888000000005 0.7398546086984484
35.551120000000004 0.7442715190649161
35.672352000000004 0.7486143952854613
35.793584 0.7528798742719053
35.914816 0.7570645230739053
36.036048 0.7611648420587338
36.15728 0.7651772684024116
36.278512 0.7690981798917622
36.399744 0.7729238990361804
36.520976000000005 0.7766506974870905
36.642208000000004 0.780274800762238
36.76344 0.7837923932710967
36.884672 0.7871996236367834
37.005904 0.7904926103089702
37.127136 0.793667447461363
37.248368 0.7967202111663669
37.369600000000005 0.7996469658386147
37.490832000000005 0.8024437709380594
37.612064000000004 0.8051066879223758
37.733296 0.8076317874374264
37.854528 0.8100151567335799
37.97576 0.8122529072946982
38.096992 0.8143411826656399
38.218224 0.8162761664631761
38.339456 0.8180540905542795
38.460688000000005 0.8196712433848198
38.581920000000004 0.8211239784408151
38.703152 0.8224087228235084
38.824384 0.8235219859187167
38.945616 0.8244603681400905
39.066848 0.825220569725172
39.18808 0.8257993995624284
39.309312000000006 0.8261937840267722
39.430544000000005 0.8264007758004783
39.551776000000004 0.8264175626558559
39.673008 0.8262414761755528
39.79424 0.8258700003859465
39.915472 0.8253007802787307
40.036704 0.8245316301955343
40.157936 0.8235605420502097
40.279168 0.822385693363311
40.400400000000005 0.82100545508326
40.521632000000004 0.8194183991687349
40.642864 0.817623305906976
40.764096 0.8156191709429224
40.885328 0.8134052119944246
41.00656 0.8109808752291923
41.127792 0.8083458412796467
41.249024000000006 0.8055000308724533
41.370256000000005 0.8024436100502104
41.491488000000004 0.7991769949635541
41.61272 0.7957008562128376
41.733952 0.7920161227195062
41.855184 0.7881239851083626
41.976416 0.7840258985830679
42.097648 0.7797235852784572
42.21888 0.7752190360745737
42.340112000000005 0.7705145118587113
42.461344000000004 0.7656125442232329
42.582576 0.760515935588463
42.703808 0.7552277587415602
42.82504 0.7497513557839275
42.946272 0.7440903364814424
43.067504 0.738248576013534
43.188736000000006 0.7322302121189506
43.309968000000005 0.7260396416378826
43.431200000000004 0.7196815164519668
43.552432 0.7131607388255954
43.673664 0.7064824561538184
43.794896 0.6996520551240499
43.916128 0.6926751553006694
44.03736 0.6855576021434946
44.158592 0.6783054594729796
44.279824000000005 0.6709250013968044
44.401056000000004 0.6634227037143601
44.522288 0.6558052348173653
44.64352 0.6480794461065842
44.764752 0.6402523619462598
44.885984 0.6323311691794711
45.007216 0.6243232062291492
45.128448000000006 0.6162359518109116
45.249680000000005 0.6080770132852552
45.370912000000004 0.5998541146778836
45.492144 0.5915750843981552
45.613376 0.5832478426866599
45.734608 0.5748803888239261
45.85584 0.5664807881331014
45.977072 0.5580571588101758
46.098304 0.5496176586159396
46.219536000000005 0.5411704714643651
46.340768000000004 0.5327237939424676
46.462 0.5242858217969453
46.583232 0.5158647364230248
46.704464 0.5074686913909222
46.825696 0.4991057990451975
46.946928 0.4907841172120276
47.068160000000006 0.48251163604901787
47.189392000000005 0.47429626507168204
47.310624000000004 0.4661458203900745
47.431856 0.4580680121883249
47.553088 0.45007043247894124
47.67432 0.44216054316279463
47.795552 0.4343456644246002
47.916784 0.42663296349254615
48.038016 0.4190294437894212
48.159248000000005 0.4115419345012454
48.280480000000004 0.4041770805879451
48.401712 0.396941333259087
48.522944 0.3898409409360861
48.644176 0.3828819407206402
48.765408 0.37607015038742364
48.88664 0.36941116091730647
49.007872000000006 0.36291032958554925
49.129104000000005 0.356572773617595
49.250336000000004 0.3504033644231923
49.371568 0.3444067224177246
49.4928 0.3385872124376962
49.614032 0.3329489397554505
49.735264 0.3274957466962931
49.856496 0.32223120985932147
49.977728 0.3171586379413953
50.098960000000005 0.31228107016185935
50.220192000000004 0.3076012752838374
50.341424 0.3031217512261484
50.462656 0.29884472525820627
50.583888 0.29477215476859786
50.70512 0.29090572859644825
50.826352 0.2872468689131516
50.947584000000006 0.28379673364057945
51.068816000000005 0.28055621939050607
51.190048000000004 0.2775259649086646
51.311280000000004 0.2747063550056409
51.432512 0.27209752495565176
51.553744 0.2696993653432126
51.674976 0.26751152733672984
51.796208 0.2655334283671799
51.91744 0.2637642581892557
52.038672000000005 0.2622029853016775
52.159904000000004 0.26084836370276754
52.281136000000004 0.2596989399568928
52.402368 0.25875306054697284
52.5236 0.25800887948793716
52.644832 0.2574643661757962
52.766064 0.25711731344685973
52.887296000000006 0.2569653458215907
53.008528000000005 0.2570059279076303
53.129760000000005 0.2572363729366489
53.250992000000004 0.2576538514098919
53.372224 0.25825539982756446
53.493456 0.25903792947756377
53.614688 0.2599982352594869
53.73592 0.26113300452034155
53.857152 0.26243882587893874
53.978384000000005 0.26391219801656157
54.099616000000005 0.26554953841217027
54.220848000000004 0.2673471920011223
54.34208 0.26930143973714676
54.463312 0.27140850703811686
54.584544 0.27366457209700146
54.705776 0.2760657740402485
54.827008000000006 0.27860822091675436
54.948240000000006 0.28128799750148914
55.069472000000005 0.28410117289879483
55.190704000000004 0.28704380793132295
55.311936 0.29011196230154856
55.433168 0.2933017015137673
55.5544 0.29660910354545933
55.675632 0.3000302652578757
55.796864 0.30356130853667734
55.918096000000006 0.30719838615441797
56.039328000000005 0.3109376873476086
56.160560000000004 0.31477544310205213
56.281792 0.31870793114104534
56.403024 0.3227314806119581
56.524256 0.326842476467578
56.645488 0.3310373635394651
56.76672000000001 0.3353126503014025
56.887952000000006 0.3396649123218278
57.009184000000005 0.34409079540491283
57.130416000000004 0.34858701842070805
57.251648 0.35315037582548625
57.37288 0.35777773987410966
57.494112 0.3624660625268943
57.615344 0.36721237705407594
57.736576 0.37201379934156925
57.857808000000006 0.37686752890226805
57.979040000000005 0.38177084959766194
58.100272000000004 0.3867211300750367
58.221504 0.3917158239259886
58.342736 0.39675246957240734
58.463968 0.40182868988649145
58.5852 0.4069421915517121
58.70643200000001 0.41209076417200174
58.827664000000006 0.41727227913674103
58.948896000000005 0.42248468824940383
59.070128000000004 0.4277260221279896
59.19136 0.4329943883855948
59.312592 0.43828796959969324
59.433824 0.4436050210788847
59.555056 0.4489438684360334
59.676288 0.45430290497687853
59.797520000000006 0.45968058891331964
59.918752000000005 0.4650754404107016
60.039984000000004 0.4704860384785199
60.161216 0.47591101771405536
60.282448 0.4813490649085238
60.40368 0.486798915525373
60.524912 0.492259350060439
60.64614400000001 0.4977291902936894
60.767376000000006 0.5032072954423328
60.888608000000005 0.5086925582250983
61.009840000000004 0.5141839008475111
61.131072 0.5196802709180088
61.252304 0.5251806373047605
61.373536 0.5306839859430517
61.494768 0.5361893156031208
61.616 0.5416956336283257


==> 221214_170928_odf_F0_freq_500us_data.txt <==
x y s 
1.0 0.4767025089605735 0.020506545142314023
2.5450256410256413 0.5167548500881834 0.02146583664713993
4.090051282051283 0.5596926713947991 0.022714027463698685
5.635076923076923 0.6066350710900474 0.024029025454991547
7.180102564102564 0.6036892118501956 0.02326278147331211
8.725128205128206 0.6563218390804598 0.02499517419554736
10.270153846153846 0.6598434677904876 0.025678474011503496
11.815179487179488 0.6234140715109573 0.0241589695740873
13.360205128205129 0.6005730659025788 0.023470533539658167
14.90523076923077 0.5516627078384798 0.022545736716645493
16.45025641025641 0.4503729202524383 0.019358748714161603
17.995282051282054 0.43775100401606426 0.019002324125346796
19.540307692307692 0.38474672737620946 0.01741352766399044
21.085333333333335 0.437726723095526 0.01950616755482296
22.630358974358977 0.38315672058003347 0.01719229183538611
24.175384615384615 0.4135910954891623 0.018506774353926815
25.720410256410258 0.4371014492753623 0.019082720406342953
27.2654358974359 0.45353594389246055 0.019628799502202213
28.81046153846154 0.5428396572827417 0.022639673245259825
30.35548717948718 0.5474060822898033 0.022474520141395043
31.900512820512823 0.541785105173394 0.0217917713653308
33.44553846153846 0.6565597667638484 0.025183067267995785
34.99056410256411 0.7015457788347206 0.026640160141477683
36.535589743589746 0.6611711199545196 0.024987983124588064
38.080615384615385 0.6615925058548009 0.025369599881756955
39.62564102564103 0.6221306650971159 0.02437176781125269
41.17066666666667 0.6359393232205367 0.02463689809981342
42.71569230769231 0.6376068376068376 0.02439173785867429
44.260717948717954 0.5992844364937389 0.023906325242360738
45.80574358974359 0.5291375291375291 0.021714454032180388
47.35076923076923 0.4402769763416042 0.01912875546838449
48.89579487179488 0.36368943374197316 0.01701548757029412
50.440820512820515 0.37112239142695996 0.01694112796149315
51.985846153846154 0.3590935502614759 0.01683984318448759
53.5308717948718 0.3854415274463007 0.017849922927680326
55.07589743589744 0.37805571347356454 0.01720990096662865
56.62092307692308 0.42923704135119395 0.01890234042417571
58.16594871794872 0.47808056872037913 0.02046036509052725
59.71097435897436 0.4956521739130435 0.020730475380886647
61.256 0.5286812536960378 0.021861684464110034


==> 221214_170928_odf_F0_freq_500us_fit.txt <==
x y 
1.0 0.5434527922142196
1.120512 0.5466425051134356
1.241024 0.5498155830447424
1.3615359999999999 0.5529702585477053
1.4820479999999998 0.5561047708441946
1.6025599999999998 0.5592173665135974
1.7230719999999997 0.5623063001750513
1.8435839999999997 0.5653698351771951
1.9640959999999996 0.5684062442958999
2.0846079999999994 0.5714138104404116
2.2051199999999995 0.5743908273682965
2.3256319999999997 0.5773356004095491
2.4461439999999994 0.580246447200176
2.566655999999999 0.5831216984255312
2.6871679999999993 0.5859596985736326
2.8076799999999995 0.5887588066986461
2.9281919999999992 0.5915173971946728
3.048703999999999 0.5942338605799314
3.169215999999999 0.5969066042913722
3.2897279999999993 0.5995340534897114
3.410239999999999 0.6021146518748212
3.530751999999999 0.6046468625113554
3.651263999999999 0.6071291686644384
3.771775999999999 0.6095600746451879
3.892287999999999 0.6119381066657854
4.012799999999999 0.6142618137037534
4.133311999999998 0.6165297683750396
4.253823999999999 0.6187405678154512
4.374335999999999 0.6208928345699245
4.494847999999998 0.6229852174890591
4.615359999999999 0.6250163926322844
4.735871999999999 0.6269850641769746
4.8563839999999985 0.6288899653327675
4.976895999999998 0.6307298592602861
5.097407999999998 0.6325035399934104
5.217919999999999 0.6342098333641888
5.338431999999998 0.6358475979294268
5.458943999999998 0.6374157258979365
5.579455999999999 0.638913144057384
5.699967999999998 0.6403388146996177
5.820479999999998 0.6416917365433163
5.940991999999998 0.6429709456527466
6.061503999999998 0.6441755163513819
6.182015999999998 0.6453045621290849
6.302527999999998 0.6463572365415242
6.423039999999998 0.6473327341004532
6.543551999999998 0.648230291153449
6.664063999999998 0.6490491867516726
6.784575999999998 0.649788743504189
6.9050879999999975 0.6504483284173546
7.025599999999997 0.6510273537177571
7.146111999999998 0.6515252776571775
7.2666239999999975 0.6519416052980209
7.387135999999997 0.6522758892776556
7.507647999999998 0.652527730550085
7.628159999999998 0.6526967791033752
7.748671999999997 0.6527827346512562
7.869183999999997 0.6527853472973144
7.989695999999997 0.6527044181702023
8.110207999999997 0.6525398000282979
8.230719999999998 0.6522913978322584
8.351231999999996 0.6519591692839296
8.471743999999997 0.6515431253300938
8.592255999999997 0.651043330629561
8.712767999999997 0.6504599039821364
8.833279999999997 0.6497930187180327
8.953791999999996 0.6490429030463264
9.074303999999996 0.6482098403610981
9.194815999999996 0.6472941695039454
9.315327999999997 0.6462962849815969
9.435839999999997 0.6452166371374106
9.556351999999997 0.6440557322755958
9.676863999999997 0.6428141327370513
9.797375999999996 0.6414924569257807
9.917887999999996 0.6400913792849027
10.038399999999996 0.638611630221351
10.158911999999997 0.6370539959784235
10.279423999999997 0.6354193184554162
10.399935999999997 0.6337084949736587
10.520447999999996 0.6319224779883409
10.640959999999996 0.6300622747456105
10.761471999999996 0.6281289468845005
10.881983999999996 0.6261236099833345
11.002495999999995 0.6240474330503493
11.123007999999995 0.6219016379583614
11.243519999999997 0.6196874988233988
11.364031999999996 0.6174063413273139
11.484543999999996 0.6150595419844865
11.605055999999996 0.6126485273528253
11.725567999999996 0.6101747731893694
11.846079999999995 0.6076398035508932
11.966591999999995 0.6050451898400113
12.087103999999997 0.6023925497973824
12.207615999999996 0.5996835464407055
12.328127999999996 0.5969198869513012
12.448639999999996 0.5941033215091656
12.569151999999995 0.5912356420774838
12.689663999999995 0.5883186811376797
12.810175999999995 0.5853543103761747
12.930687999999995 0.5823444393241226
13.051199999999994 0.5792910139514705
13.171711999999996 0.5761960152167913
13.292223999999996 0.5730614575744131
13.412735999999995 0.5698893874404566
13.533247999999995 0.5666818816194719
13.653759999999995 0.5634410456934418
13.774271999999995 0.5601690123749936
13.894783999999994 0.5568679398267345
14.015295999999996 0.5535400099486878
14.135807999999995 0.5501874266358772
14.256319999999995 0.5468124140081596
14.376831999999995 0.5434172146144685
14.497343999999995 0.540004087613677
14.617855999999994 0.536575306934339
14.738367999999994 0.5331331594156081
14.858879999999994 0.5296799429316758
14.979391999999994 0.5262179645020966
15.099903999999995 0.5227495383904049
15.220415999999995 0.5192769841934463
15.340927999999995 0.5158026249238655
15.461439999999994 0.5123287850882122
15.581951999999994 0.5088577887631267
15.702463999999994 0.5053919576720787
15.822975999999993 0.5019336092651264
15.943487999999995 0.4984850548041609
16.063999999999993 0.4950485974560851
16.184511999999994 0.491626530396365
16.305023999999996 0.48822113492536723
16.425535999999994 0.48483467859986995
16.546047999999992 0.4814694133821074
16.666559999999993 0.47812757380866794
16.787071999999995 0.4748113751815295
16.907583999999993 0.47152301178346845
17.028095999999994 0.46826465512003024
17.148607999999992 0.4650384521901985
17.269119999999994 0.4618465237878373
17.38963199999999 0.45869096283592525
17.510143999999993 0.4555738327555296
17.630655999999995 0.45249716587140487
17.751167999999993 0.4494629618560231
17.871679999999994 0.4464731862137708
17.992191999999992 0.44352976880696815
18.112703999999994 0.440634602425283
18.23321599999999 0.43778954140003024
18.353727999999993 0.4349964002647587
18.474239999999995 0.4322569524634412
18.594751999999993 0.429572929107489
18.715263999999994 0.42694601778272356
18.835775999999992 0.4243778614073425
18.956287999999994 0.42187005714182
19.07679999999999 0.4194241553515896
19.197311999999993 0.4170416586232554
19.317823999999995 0.41472402083498544
19.438335999999993 0.41247264628163804
19.558847999999994 0.410288888855077
19.679359999999992 0.4081740512800349
19.799871999999993 0.4061293844057812
19.92038399999999 0.40415608655376234
20.040895999999993 0.40225530292127853
20.16140799999999 0.40042812504117214
20.281919999999992 0.39867559029740535
20.402431999999994 0.3969986814963166
20.522943999999992 0.3953983264932515
20.643455999999993 0.39387539787417736
20.76396799999999 0.392430712691806
20.884479999999993 0.39106503225566114
21.00499199999999 0.38977906197544965
21.125503999999992 0.38857345125701526
21.24601599999999 0.38744879345007677
21.36652799999999 0.3864056258468803
21.487039999999993 0.3854444297308265
21.60755199999999 0.38456563047406334
21.728063999999993 0.383769597682976
21.84857599999999 0.383056645390441
21.969087999999992 0.3824270322936584
22.08959999999999 0.3818809620363212
22.21011199999999 0.3814185835338322
22.330623999999993 0.38103999134023314
22.45113599999999 0.3807452260554687
22.571647999999993 0.3805342747715714
22.69215999999999 0.38040707155631676
22.812671999999992 0.3803634979728708
22.93318399999999 0.3804033836339241
23.05369599999999 0.3805265067887845
23.174207999999993 0.3807325949418818
23.29471999999999 0.38102132550112433
23.415231999999992 0.38139232645453564
23.53574399999999 0.38184517707359217
23.656255999999992 0.38237940864168124
23.77676799999999 0.3829945052060978
23.89727999999999 0.3836899043520028
24.01779199999999 0.3844649979967752
24.13830399999999 0.38531913320319844
24.258815999999992 0.3862516130099396
24.37932799999999 0.38726169727779536
24.499839999999992 0.38834860355020134
24.62035199999999 0.389511507926525
24.74086399999999 0.3907495459466904
24.86137599999999 0.39206181348571184
24.98188799999999 0.3934473676567489
25.10239999999999 0.39490522772132686
25.22291199999999 0.3964343760054103
25.34342399999999 0.3980337588200508
25.46393599999999 0.39970228738538
25.58444799999999 0.40143883875675684
25.70495999999999 0.4032422567519302
25.82547199999999 0.4051113528781217
25.94598399999999 0.40704490725798725
26.06649599999999 0.40904166955346405
26.18700799999999 0.4111003598865658
26.30751999999999 0.4132196697562386
26.42803199999999 0.41539826295045
26.54854399999999 0.41763477645273384
26.66905599999999 0.41992782134247475
26.78956799999999 0.4222759836882697
26.91007999999999 0.424677825433764
27.03059199999999 0.4271318852754134
27.15110399999999 0.42963667953168583
27.27161599999999 0.4321907030032705
27.39212799999999 0.4347924298239197
27.51263999999999 0.43744031430161
27.63315199999999 0.44013279174975706
27.75366399999999 0.44286827930828737
27.874175999999988 0.4456451767544096
27.99468799999999 0.44846186730299975
28.11519999999999 0.4513167183965489
28.23571199999999 0.45420808248469446
28.35622399999999 0.4571342977933877
28.47673599999999 0.46009368908381487
28.59724799999999 0.4630845684012271
28.717759999999988 0.46610523581388685
28.83827199999999 0.469153980142381
28.958783999999987 0.4722290796795917
29.07929599999999 0.4753288029016627
29.19980799999999 0.47845140917033097
29.320319999999988 0.4815951494270367
29.44083199999999 0.48475826687925583
29.561343999999988 0.48793899767953186
29.68185599999999 0.49113557159771837
29.802367999999987 0.4943462126869642
29.92287999999999 0.4975691399440087
30.04339199999999 0.5008025679643661
30.163903999999988 0.5040447075930105
30.28441599999999 0.507293766571182
30.404927999999988 0.5105479501799552
30.52543999999999 0.5138054618812213
30.645951999999987 0.5170645039567479
30.76646399999999 0.5203232781459861
30.88697599999999 0.5235799862833027
31.007487999999988 0.5268328309353095
31.12799999999999 0.5300800160389763
31.248511999999987 0.5333197475411903
31.36902399999999 0.5365502340404436
31.489535999999987 0.5397696874312953
31.61004799999999 0.5429763235522692
31.730559999999986 0.5461683628378131
31.851071999999988 0.5493440309749449
31.97158399999999 0.5525015595651817
32.092095999999984 0.555639186792332
32.21260799999999 0.5587551580967067
32.33311999999999 0.5618477268562728
32.453631999999985 0.5649151550752558
32.57414399999999 0.5679557140806534
32.69465599999999 0.5709676852270982
32.815167999999986 0.5739493606104704
32.93567999999999 0.5768990437906183
33.05619199999999 0.5798150505235118
33.17670399999999 0.5826957095031108
33.297215999999985 0.585539363113181
33.41772799999999 0.5883443681892541
33.53823999999999 0.5911090967908723
33.658751999999986 0.5938319369842199
33.77926399999998 0.596511293635182
33.89977599999999 0.5991455892128293
34.02028799999999 0.6017332646032726
34.140799999999984 0.6042727799337718
34.26131199999999 0.6067626154069415
34.38182399999999 0.6092012721448226
34.502335999999985 0.6115872730425527
34.62284799999998 0.6139191636312951
34.74335999999999 0.6161955129500394
34.863871999999986 0.6184149144258216
34.984383999999984 0.6205759867618634
35.10489599999999 0.6226773748330607
35.22540799999999 0.6247177505882057
35.345919999999985 0.626695813958261
35.46643199999998 0.6286102937699527
35.58694399999999 0.6304599486638889
35.707455999999986 0.6322435680163588
35.827967999999984 0.6339599728639114
35.94847999999999 0.6356080168297562
36.06899199999999 0.6371865870509815
36.189503999999985 0.6386946051055312
36.31001599999998 0.6401310279378316
36.43052799999999 0.6414948487819141
36.551039999999986 0.642785098080831
36.671551999999984 0.6440008444011205
36.79206399999999 0.6451411953410318
36.91257599999999 0.6462052984311845
37.033087999999985 0.6471923420262968
37.15359999999998 0.6481015561865848
37.27411199999999 0.6489322135473992
37.394623999999986 0.6496836301756415
37.515135999999984 0.6503551664114713
37.63564799999999 0.650946227693793
37.75615999999999 0.6514562653679935
37.876671999999985 0.6518847774743819
37.99718399999998 0.6522313095157691
38.11769599999999 0.6524954552026173
38.238207999999986 0.6526768571741789
38.358719999999984 0.6527752076940447
38.47923199999998 0.6527902493185203
38.59974399999999 0.6527217755362518
38.720255999999985 0.6525696313775364
38.84076799999998 0.6523337139917551
38.96127999999999 0.6520139731913918
39.081791999999986 0.6516104119611136
39.202303999999984 0.6511230869304167
39.32281599999998 0.6505521088083647
39.44332799999999 0.6498976427789828
39.563839999999985 0.6491599088559015
39.68435199999998 0.6483391821948858
39.80486399999999 0.6474357933629287
39.925375999999986 0.646450128562631
40.045887999999984 0.6453826298106455
40.16639999999998 0.6442337950690119
40.28691199999999 0.6430041783282705
40.407423999999985 0.6416943896413037
40.52793599999998 0.6403050951069136
40.64844799999999 0.6388370168022204
40.768959999999986 0.6372909326630308
40.889471999999984 0.6356676763113994
41.00998399999998 0.6339681368296887
41.13049599999999 0.6321932584805069
41.251007999999985 0.6303440403719875
41.37151999999998 0.6284215360679595
41.49203199999998 0.6264268531426429
41.612543999999986 0.6243611526795938
41.73305599999998 0.6222256487147132
41.85356799999998 0.6200216076232278
41.97407999999999 0.6177503474506428
42.094591999999984 0.6154132371877639
42.21510399999998 0.6130116959899767
42.33561599999998 0.6105471923410808
42.456127999999985 0.6080212431620563
42.57663999999998 0.6054354128652527
42.69715199999998 0.602791312354579
42.817663999999986 0.6000905979723792
42.938175999999984 0.5973349703937685
43.05868799999998 0.5945261734693011
43.17919999999998 0.5916659930169467
43.299711999999985 0.588756255564437
43.42022399999998 0.5857988270431407
43.54073599999998 0.582795611434718
43.661247999999986 0.5797485493718968
43.781759999999984 0.5766596166947997
43.90227199999998 0.5735308229643334
44.02278399999998 0.5703642099342429
44.143295999999985 0.5671618499835055
44.26380799999998 0.5639258445108288
44.38431999999998 0.5606583222930711
44.504831999999986 0.5573614378095004
44.625343999999984 0.5540373695338546
44.74585599999998 0.5506883181962415
44.86636799999998 0.547316505016968
44.986879999999985 0.5439241699144584
45.10739199999998 0.5405135696894567
45.22790399999998 0.5370869761877712
45.348415999999986 0.533646674443848
45.468927999999984 0.5301949608075159
45.58943999999998 0.526734141056261
45.70995199999998 0.5232665284954366
45.830463999999985 0.5197944420488209
45.95097599999998 0.516320204341971
46.07148799999998 0.5128461397808238
46.19199999999998 0.5093745726280117
46.312511999999984 0.5059078250793619
46.43302399999998 0.5024482153430513
46.55353599999998 0.49899805572387484
46.674047999999985 0.4955596507150897
46.79455999999998 0.4921352951002682
46.91507199999998 0.48872727206757677
47.03558399999998 0.48533785133887775
47.156095999999984 0.48196928731601313
47.27660799999998 0.4786238172466006
47.39711999999998 0.4753036594116274
47.517631999999985 0.4720110113370872
47.63814399999998 0.4687480480318609
47.75865599999998 0.4655169202539736
47.87916799999998 0.46231975280732696
47.999679999999984 0.45915864287091934
48.12019199999998 0.45603565836252813
48.24070399999998 0.45295283633873257
48.361215999999985 0.4499121814331096
48.48172799999998 0.4469156643343393
48.60223999999998 0.44396522030589264
48.72275199999998 0.4410627477488846
48.843263999999984 0.4382101068095969
48.96377599999998 0.4354091180330832
49.08428799999998 0.4326615610641884
49.20479999999998 0.4299691733972171
49.32531199999998 0.4273336491753933
49.44582399999998 0.4247566380411708
49.56633599999998 0.42223974403833875
49.68684799999998 0.41978452456679344
49.80735999999998 0.41739248939073204
49.92787199999998 0.4150650997009359
50.04838399999998 0.4128037672317137
50.16889599999998 0.41060985343297074
50.28940799999998 0.40848466869777733
50.40991999999998 0.4064294716457123
50.53043199999998 0.4044454684621584
50.65094399999998 0.40253381229363133
50.77145599999998 0.4006956026991287
50.89196799999998 0.39893188515739464
51.01247999999998 0.3972436506298989
51.13299199999998 0.3956318351792411
51.25350399999998 0.394097319642603
51.37401599999998 0.3926409293597852
51.49452799999998 0.3912634339552775
51.61503999999998 0.3899655471737341
51.73555199999998 0.3887479267681417
51.85606399999998 0.387611174439898
51.97657599999998 0.3865558358299386
52.09708799999998 0.38558240055997955
52.21759999999998 0.3846913023228844
52.33811199999998 0.3838829190210885
52.45862399999998 0.3831575729519612
52.57913599999998 0.38251553103892555
52.69964799999998 0.38195700510710384
52.82015999999998 0.3814821522022058
52.94067199999998 0.38109107495132977
53.06118399999998 0.38078382196430777
53.18169599999998 0.3805603882741828
53.30220799999998 0.3804207158153761
53.42271999999998 0.38036469393806766
53.54323199999998 0.38039215995728914
53.66374399999998 0.3805028997352048
53.78425599999998 0.38069664829503524
53.904767999999976 0.380973090465067
54.02527999999998 0.38133186155117604
54.14579199999998 0.381772548036288
54.26630399999998 0.38229468830519503
54.38681599999998 0.38289777339314557
54.50732799999998 0.3835812477566313
54.62783999999998 0.38434451006480025
54.748351999999976 0.3851869140099354
54.86886399999998 0.3861077691354556
54.98937599999998 0.3871063416799082
55.10988799999998 0.38818185543544836
55.23039999999998 0.3893334926193205
55.35091199999998 0.39056039475688525
55.47142399999998 0.3918616635747669
55.591935999999976 0.3932363619027248
55.71244799999998 0.39468351458289164
55.83295999999998 0.39620210938505585
55.95347199999998 0.3977910979267083
56.07398399999998 0.39944939659661255
56.19449599999998 0.4011758874807051
56.31500799999998 0.4029694192891772
56.435519999999975 0.4048288082836368
56.55603199999998 0.4067528392033015
56.67654399999998 0.4087402661892209
56.79705599999998 0.41078981370558415
56.917567999999974 0.4129001774572165
57.03807999999998 0.41507002530242987
57.15859199999998 0.41729799816043833
57.279103999999975 0.4195827109126208
57.39961599999998 0.42192275329695167
57.52012799999998 0.42431669079499534
57.640639999999976 0.42676306551090265
57.761151999999974 0.4292603970419169
57.88166399999998 0.4318071833399464
58.00217599999998 0.43440190156382547
58.122687999999975 0.43704300892193326
58.24319999999998 0.439728943504906
58.36371199999998 0.44245812510822874
58.484223999999976 0.4452289560445516
58.604735999999974 0.4480398219456223
58.72524799999998 0.4508890925537918
58.84575999999998 0.4537751225030927
58.966271999999975 0.4566962520899473
59.08678399999998 0.45965080803360386
59.20729599999998 0.46263710422645754
59.327807999999976 0.4656534424744566
59.448319999999974 0.4686981132278316
59.56883199999998 0.47176939630243786
59.68934399999998 0.4748655615920389
59.809855999999975 0.47798486977190197
59.93036799999998 0.4811255729941046
60.05087999999998 0.48428591557499395
60.171391999999976 0.48746413467527694
60.291903999999974 0.4906584609732407
60.41241599999998 0.4938671193316342
60.53292799999998 0.4970883294587737
60.653439999999975 0.5003203065644518
60.77395199999998 0.5035612620112546
60.89446399999998 0.5068094039619024
61.014975999999976 0.5100629380232614
61.135487999999974 0.5133200678876688
61.25599999999998 0.516578995972238


==> 221215_153808_odf_F0_freq_500us_data.txt <==
x y s 
1.0 0.4408482142857143 0.02662561540042938
2.529333333333333 0.5095011876484561 0.03022270166282378
4.058666666666666 0.545755237045204 0.03049760082033585
5.587999999999999 0.6180555555555556 0.03402151119125743
7.117333333333333 0.6394948335246843 0.034694806428991296
8.646666666666667 0.588500563697858 0.03246424582888852
10.175999999999998 0.6701754385964912 0.03618197278336935
11.705333333333332 0.6182795698924731 0.03280029498357544
13.234666666666666 0.6145494028230185 0.03282269631539668
14.764 0.63572267920094 0.03495617541759019
16.293333333333333 0.5193621867881549 0.0299790980307911
17.822666666666667 0.42920847268673357 0.026150844168762906
19.351999999999997 0.45393258426966293 0.027231578152706527
20.88133333333333 0.3702081051478642 0.02357115364106023
22.410666666666664 0.3957399103139013 0.024884260944333682
23.939999999999998 0.39032620922384703 0.024707074872213748
25.46933333333333 0.44935972060535506 0.027535222001092534
26.998666666666665 0.43307943416757344 0.02598729978731071
28.528 0.47045454545454546 0.02803775913416074
30.057333333333332 0.5506756756756757 0.031010013194239565
31.586666666666666 0.6594285714285715 0.0353638170571463
33.116 0.6348837209302326 0.03474091917543363
34.64533333333333 0.6874265569917744 0.03691992523365829
36.17466666666667 0.6645367412140575 0.03432206389338271
37.70399999999999 0.6852459016393443 0.035525836782181026
39.23333333333333 0.6962719298245614 0.03598651261246047
40.76266666666666 0.6795154185022027 0.03545265227591506
42.291999999999994 0.6097297297297297 0.0325742407440258
43.82133333333333 0.5534934497816594 0.03063819805144174
45.35066666666666 0.536281179138322 0.030563095627355603
46.879999999999995 0.48419864559819414 0.02848006260767223
48.40933333333333 0.4177215189873418 0.026105318832772055
49.93866666666666 0.31896551724137934 0.021291908938366664
51.467999999999996 0.32963374028856823 0.02205562896798371
52.99733333333333 0.3143483023001095 0.02127283664244307
54.526666666666664 0.37775202780996525 0.024557465001138902
56.056 0.39285714285714285 0.02510792092211399
57.58533333333333 0.44831460674157303 0.02701020600613285
59.114666666666665 0.5241460541813898 0.030675073237621836
60.644 0.5267260579064588 0.029925043663956197


==> 221215_153808_odf_F0_freq_500us_fit.txt <==
x y 
1.0 0.5461227105421292
1.119288 0.5496461339752579
1.2385760000000001 0.5531515468648144
1.3578640000000002 0.5566370483681974
1.4771520000000002 0.5601007433928882
1.5964400000000003 0.5635407431954601
1.7157280000000004 0.5669551659926476
1.8350160000000004 0.5703421375853563
1.9543040000000005 0.5736997919964554
2.0735920000000005 0.5770262721231418
2.1928800000000006 0.5803197304046235
2.3121680000000007 0.583578329505807
2.4314560000000007 0.586800243017628
2.550744000000001 0.5899836561745961
2.670032000000001 0.5931267665900739
2.789320000000001 0.5962277850097367
2.908608000000001 0.5992849360836021
3.027896000000001 0.602296459156943
3.147184000000001 0.6052606090803337
3.266472000000001 0.6081756570390013
3.385760000000001 0.6110398914015822
3.5050480000000013 0.6138516185883092
3.6243360000000013 0.6166091639585745
3.7436240000000014 0.6193108727177372
3.8629120000000015 0.6219551108429621
3.9822000000000015 0.6245402660277969
4.101488000000002 0.6270647486451142
4.220776000000002 0.6295269927279576
4.340064000000002 0.6319254569677558
4.459352000000002 0.6342586257292756
4.578640000000002 0.6365250100816137
4.697928000000002 0.6387231488444302
4.817216000000002 0.6408516096485579
4.936504000000002 0.6429089900100278
5.055792000000002 0.6448939184164766
5.175080000000002 0.6468050554248207
5.294368000000002 0.6486410947689991
5.413656000000002 0.6504007644765125
5.532944000000002 0.6520828279924107
5.652232000000002 0.6536860853093006
5.771520000000002 0.6552093741018845
5.8908080000000025 0.6566515708644566
6.0100960000000025 0.6580115920497291
6.129384000000003 0.6592883952072885
6.248672000000003 0.6604809801199201
6.367960000000003 0.6615883899359861
6.487248000000003 0.6626097122959811
6.606536000000003 0.6635440804513388
6.725824000000003 0.6643906743735187
6.845112000000003 0.6651487218513529
6.964400000000003 0.6658174995745951
7.083688000000003 0.6663963342015795
7.202976000000003 0.6668846034088627
7.322264000000003 0.667281736920697
7.441552000000003 0.6675872175161617
7.560840000000003 0.667800582011759
7.680128000000003 0.6679214222172729
7.7994160000000035 0.6679493858626792
7.9187040000000035 0.6678841774938925
8.037992000000003 0.6677255593351437
8.157280000000004 0.6674733521157836
8.276568000000005 0.66712743585933
8.395856000000004 0.666687750632588
8.515144000000003 0.666154297252704
8.634432000000004 0.6655271379500434
8.753720000000005 0.6648063969848155
8.873008000000004 0.6639922612154163
8.992296000000003 0.663084980616504
9.111584000000004 0.6620848687448745
9.230872000000005 0.6609923031512672
9.350160000000004 0.6598077257362919
9.469448000000003 0.658531643048736
9.588736000000004 0.6571646265245927
9.708024000000005 0.6557073126652213
9.827312000000004 0.6541604031531429
9.946600000000004 0.6525246649040636
10.065888000000005 0.650800930053806
10.185176000000006 0.6489900958789391
10.304464000000005 0.6470931246499884
10.423752000000004 0.6451110434162255
10.543040000000005 0.643044943721143
10.662328000000006 0.6408959812478338
10.781616000000005 0.6386653753936193
10.900904000000004 0.6363544087733856
11.020192000000005 0.6339644266512141
11.139480000000006 0.631496836300024
11.258768000000005 0.6289531062890659
11.378056000000004 0.6263347656992444
11.497344000000005 0.6236434032663771
11.616632000000006 0.6208806664526347
11.735920000000005 0.618048260446538
11.855208000000005 0.6151479470920314
11.974496000000006 0.612181543747281
12.093784000000007 0.6091509220739899
12.213072000000006 0.6060580067581542
12.332360000000005 0.6029047741633213
12.451648000000006 0.5996932509175481
12.570936000000007 0.5964255124353873
12.690224000000006 0.5931036813763645
12.809512000000005 0.589729926041536
12.928800000000006 0.5863064587098459
13.048088000000007 0.582835533916126
13.167376000000006 0.5793194466726994
13.286664000000005 0.5757605306366734
13.405952000000006 0.5721611562251125
13.525240000000007 0.5685237286804019
13.644528000000006 0.5648506860882077
13.763816000000006 0.5611444973505488
13.883104000000007 0.5574076601165868
14.002392000000007 0.5536426986738311
14.121680000000007 0.5498521618025444
14.240968000000006 0.5460386205962087
14.360256000000007 0.5422046662509902
14.479544000000008 0.5383529078272028
14.598832000000007 0.5344859699858381
14.718120000000006 0.5306064907032741
14.837408000000007 0.5267171189673361
14.956696000000008 0.5228205124579075
15.075984000000007 0.518919335215337
15.195272000000006 0.515016255299905
15.314560000000007 0.5111139424456382
15.433848000000008 0.5072150657117684
15.553136000000007 0.5033222911351417
15.672424000000007 0.4994382793868776
15.791712000000008 0.4955656834365726
15.911000000000008 0.4917071462273224
16.030288000000006 0.4878652983648163
16.149576000000007 0.48404275582372297
16.268864000000008 0.4802421176745554
16.38815200000001 0.4764659638341491
16.50744000000001 0.47271685284284537
16.626728000000007 0.46899731967140673
16.746016000000008 0.4653098735606299
16.86530400000001 0.4616569958965531
16.984592000000006 0.4580411381240714
17.103880000000007 0.45446471970169783
17.22316800000001 0.4509301261001168
17.34245600000001 0.44743970684708134
17.46174400000001 0.4439957736211099
17.581032000000008 0.44060059839633314
17.70032000000001 0.4372564116407328
17.81960800000001 0.43396540056990485
17.938896000000007 0.4307297074583595
18.058184000000008 0.42755142801025203
18.17747200000001 0.4244326097913196
18.29676000000001 0.421375250723664
18.41604800000001 0.4183812976449018
18.535336000000008 0.4154526449330647
18.65462400000001 0.41259113319850566
18.77391200000001 0.40979854804392835
18.893200000000007 0.4070766188935235
19.01248800000001 0.4044270178920601
19.13177600000001 0.40185135887464174
19.25106400000001 0.39935119640770095
19.37035200000001 0.39692802490166956
19.48964000000001 0.39458327779562496
19.60892800000001 0.3923183268140784
19.72821600000001 0.39013448129593753
19.847504000000008 0.3880329875955411
19.96679200000001 0.3860150285555355
20.08608000000001 0.38408172305123495
20.20536800000001 0.38223412560597736
20.32465600000001 0.38047322607686956
20.44394400000001 0.37879994941019335
20.56323200000001 0.377215155465627
20.68252000000001 0.37571963890832505
20.80180800000001 0.3743141291677885
20.92109600000001 0.3729992904623531
21.04038400000001 0.37177572188802455
21.15967200000001 0.370643957570287
21.278960000000012 0.36960446687742776
21.39824800000001 0.3686576546938259
21.51753600000001 0.36780386175157764
21.63682400000001 0.3670433650187478
21.75611200000001 0.3663763781424705
21.87540000000001 0.36580305194505164
21.99468800000001 0.3653234749711682
22.11397600000001 0.36493767408419986
22.233264000000013 0.3646456151096827
22.35255200000001 0.3644472035238264
22.47184000000001 0.3643422851850008
22.591128000000012 0.3643306471060612
22.71041600000001 0.36441201826535746
22.82970400000001 0.3645860704542465
22.94899200000001 0.3648524191589143
23.068280000000012 0.36521062447429953
23.187568000000013 0.36566019204790845
23.30685600000001 0.3662005740513068
23.42614400000001 0.36683117017708333
23.545432000000012 0.36755132865908463
23.66472000000001 0.3683603473137431
23.78400800000001 0.3692574746003325
23.90329600000001 0.37024191069801504
24.022584000000013 0.371312808597573
24.141872000000014 0.3724692752057498
24.26116000000001 0.37371037246016636
24.380448000000012 0.37503511845281823
24.499736000000013 0.3764424885602089
24.61902400000001 0.377931416578221
24.73831200000001 0.37950079585988483
24.857600000000012 0.3811494804542576
24.976888000000013 0.38287628624468956
25.096176000000014 0.3846799920848156
25.21546400000001 0.38655934093067773
25.334752000000012 0.38851304096745165
25.454040000000013 0.3905397667293233
25.57332800000001 0.3926381602111343
25.69261600000001 0.3948068319704894
25.811904000000013 0.39704436221909767
25.931192000000014 0.3993493019021969
26.050480000000015 0.4017201737649913
26.169768000000012 0.40415547340511104
26.289056000000013 0.4066536703101906
26.408344000000014 0.4092132088797342
26.52763200000001 0.4118325094305325
26.646920000000012 0.41450996918496724
26.766208000000013 0.4172439632416306
26.885496000000014 0.4200328455277649
27.004784000000015 0.4228749497331127
27.124072000000012 0.42576859022485214
27.243360000000013 0.428712062943366
27.362648000000014 0.43170364627868196
27.48193600000001 0.43474160192749656
27.601224000000013 0.4378241757307744
27.720512000000014 0.4409495984919882
27.839800000000015 0.4441160867761455
27.959088000000015 0.4473218436898161
28.078376000000013 0.45056505964244875
28.197664000000014 0.45384391308933153
28.316952000000015 0.4571565712566227
28.436240000000012 0.46050119084893576
28.555528000000013 0.4638759187400345
28.674816000000014 0.46727889264724043
28.794104000000015 0.47070824179022847
28.913392000000016 0.4741620875349222
29.032680000000013 0.4776385440232683
29.151968000000014 0.4811357187897034
29.271256000000015 0.4846517133651847
29.390544000000013 0.48818462386968436
29.509832000000014 0.49173254159409846
29.629120000000015 0.495293553572546
29.748408000000016 0.4988657431460743
29.867696000000016 0.5024471905188064
29.986984000000014 0.5060359733076
30.106272000000015 0.5096301670863009
30.225560000000016 0.5132278459256961
30.344848000000013 0.516827082930284
30.464136000000014 0.5204259507729904
30.583424000000015 0.5240225222289642
30.702712000000016 0.5276148707095918
30.822000000000017 0.5312010707978653
30.941288000000014 0.5347791987862404
31.060576000000015 0.5383473332181045
31.179864000000016 0.5419035554339721
31.299152000000014 0.5454459501235002
31.418440000000015 0.5489726058844093
31.537728000000016 0.5524816157893566
31.657016000000016 0.5559710779617998
31.776304000000017 0.559439096161847
31.895592000000015 0.5628837803830599
32.01488000000002 0.5663032474611448
32.13416800000002 0.5696956216954159
32.253456000000014 0.5730590354838857
32.37274400000001 0.57639162997278
32.492032000000016 0.5796915557212304
32.61132000000002 0.5829569733818465
32.73060800000002 0.5861860543978116
32.849896000000015 0.5893769817170899
32.96918400000001 0.5925279505242703
33.08847200000002 0.5956371689905133
33.207760000000015 0.598702859041996
33.32704800000002 0.6017232571471876
33.44633600000002 0.6046966151232149
33.565624000000014 0.607621200961506
33.68491200000002 0.6104952996728259
33.804200000000016 0.6133172141517433
33.92348800000002 0.6160852660604914
34.04277600000002 0.618797796732101
34.162064000000015 0.621453168092617
34.28135200000002 0.6240497636021108
34.40064000000002 0.6265859892141393
34.519928000000014 0.6290602743532002
34.63921600000002 0.6314710729096651
34.758504000000016 0.6338168642515786
34.877792000000014 0.6360961542526373
34.99708000000002 0.6383074763355687
35.116368000000016 0.6404493925300578
35.23565600000002 0.6425204945442814
35.35494400000002 0.6445194048490275
35.474232000000015 0.6464447777733017
35.59352000000002 0.6482953006102381
35.71280800000002 0.6500696947320551
35.83209600000002 0.6517667167127246
35.95138400000002 0.6533851594569404
36.070672000000016 0.6549238533339081
36.18996000000002 0.6563816673143987
36.30924800000002 0.6577575101094507
36.428536000000015 0.6590503313090301
36.54782400000002 0.6602591225189042
36.66711200000002 0.661382918493917
36.786400000000015 0.6624207982658088
36.90568800000002 0.6633718862636585
37.02497600000002 0.6642353534249859
37.14426400000002 0.665010418295506
37.26355200000002 0.6656963481154821
37.382840000000016 0.6662924598905915
37.50212800000002 0.6667981214451841
37.62141600000002 0.6672127524557869
37.74070400000002 0.667535825462683
37.85999200000002 0.6677668668573782
37.97928000000002 0.6679054578437514
38.09856800000002 0.6679512353706811
38.21785600000002 0.6679038930339322
38.337144000000016 0.6677631819450957
38.45643200000002 0.6675289115653762
38.57572000000002 0.6672009505020388
38.695008000000016 0.6667792272653434
38.81429600000002 0.6662637309838211
38.93358400000002 0.665654512075774
39.05287200000002 0.6649516828749187
39.17216000000002 0.6641554182081318
39.29144800000002 0.6632659559233047
39.41073600000002 0.6622835973653638
39.53002400000002 0.6612087077985753
39.64931200000002 0.660041716773311
39.76860000000002 0.6587831184355241
39.88788800000002 0.6574334717772552
40.00717600000002 0.6559934008265709
40.12646400000002 0.6544635947754164
40.24575200000002 0.6528448080439575
40.36504000000002 0.6511378602800777
40.48432800000002 0.6493436362927959
40.60361600000002 0.6474630859184713
40.72290400000002 0.6454972238187714
40.84219200000002 0.6434471292094852
40.96148000000002 0.6413139455193848
41.08076800000002 0.6390988799784502
41.20005600000002 0.6368032031348958
41.31934400000002 0.6344282483005612
41.43863200000002 0.6319754109243597
41.557920000000024 0.6294461478935943
41.67720800000002 0.6268419767631029
41.79649600000002 0.6241644749123026
41.91578400000002 0.6214152786303607
42.03507200000002 0.6185960821298427
42.15436000000002 0.6157086364893207
42.27364800000002 0.6127547485255762
42.39293600000002 0.6097362795961574
42.51222400000002 0.6066551443331876
42.63151200000002 0.6035133093094622
42.75080000000002 0.6003127916380103
42.870088000000024 0.5970556575064129
42.98937600000002 0.5937440206473271
43.10866400000002 0.5903800407467741
43.22795200000002 0.5869659217918868
43.34724000000002 0.5835039103599411
43.466528000000025 0.5799962938506029
43.58581600000002 0.5764453986634558
43.70510400000002 0.5728535883229834
43.824392000000024 0.5692232615532886
43.94368000000002 0.5655568503049431
44.06296800000002 0.5618568177364562
44.182256000000024 0.5581256561529585
44.30154400000002 0.5543658849047752
44.42083200000002 0.5505800482486617
44.54012000000002 0.5467707131745443
44.65940800000002 0.5429404672006921
44.778696000000025 0.5390919161403095
44.89798400000002 0.5352276818426012
45.01727200000002 0.5313503999114174
45.136560000000024 0.5274627174046383
45.25584800000002 0.5235672905174951
45.375136000000026 0.5196667822530626
45.49442400000002 0.5157638600831834
45.61371200000002 0.5118611936031103
45.733000000000025 0.5079614521831602
45.85228800000002 0.5040673026206868
45.97157600000002 0.5001814067956686
46.090864000000025 0.49630641933321407
46.21015200000002 0.4924449852762591
46.32944000000002 0.4885997377717159
46.448728000000024 0.4847732957732983
46.56801600000002 0.4809682617642201
46.687304000000026 0.47718721950290915
46.80659200000002 0.47343273179484185
46.92588000000002 0.4697073382935272
47.045168000000025 0.46601355333363537
47.16445600000002 0.46235386379916393
47.28374400000003 0.45873072702948386
47.403032000000024 0.45514656876601206
47.52232000000002 0.4516037811421737
47.641608000000026 0.44810472071923363
47.760896000000024 0.444651706570459
47.88018400000002 0.4412470184159909
47.999472000000026 0.43789289481069005
48.11876000000002 0.4345915313871065
48.23804800000002 0.43134507915560444
48.357336000000025 0.4281556428635732
48.47662400000002 0.4250252794155083
48.59591200000003 0.42195599635563397
48.715200000000024 0.41894975041461574
48.83448800000002 0.41600844612176363
48.953776000000026 0.4131339344840151
49.073064000000024 0.41032801173283645
49.19235200000003 0.40759241814005037
49.311640000000025 0.4049288369034722
49.43092800000002 0.40233889310308024
49.55021600000003 0.3998241527283285
49.669504000000025 0.39738612177706134
49.78879200000002 0.3950262454263557
49.90808000000003 0.3927459072754854
50.027368000000024 0.3905464286610646
50.14665600000002 0.3884290680442901
50.265944000000026 0.38639502047008234
50.38523200000002 0.3844454170977881
50.50452000000003 0.3825813248029809
50.623808000000025 0.3808037458497765
50.74309600000002 0.37911361763295914
50.86238400000003 0.37751181248909177
50.981672000000025 0.37599913757567993
51.10096000000003 0.37457633481733443
51.220248000000026 0.3732440809177886
51.339536000000024 0.3720029874365107
51.45882400000003 0.37085360092856234
51.578112000000026 0.3697964031462563
51.69740000000002 0.3688318113010852
51.81668800000003 0.3679601783843026
51.935976000000025 0.3671817935444637
52.05526400000002 0.36649688252016155
52.17455200000003 0.36590560812612416
52.293840000000024 0.3654080707907767
52.41312800000003 0.3650043091433167
52.532416000000026 0.36469430064830044
52.651704000000024 0.36447796228568985
52.77099200000003 0.3643551512742728
52.890280000000025 0.3643256658363324
53.00956800000003 0.3643892460014151
53.12885600000003 0.3645455744470206
53.248144000000025 0.3647942773740232
53.36743200000003 0.3651349254146179
53.48672000000003 0.36556703457058126
53.606008000000024 0.3660900671796338
53.72529600000003 0.36670343290769414
53.844584000000026 0.36740648976482737
53.96387200000002 0.3681985451427002
54.08316000000003 0.36907885687137754
54.202448000000025 0.3700466342933179
54.32173600000003 0.37110103935245387
54.44102400000003 0.3722411876962766
54.560312000000025 0.3734661497888829
54.67960000000003 0.37477495203298017
54.79888800000003 0.37616657789889796
54.91817600000003 0.37763996905869546
55.03746400000003 0.3791940265235152
55.156752000000026 0.380827611782385
55.27604000000003 0.38253954794073264
55.39532800000003 0.3843286208569374
55.514616000000025 0.38619358027531575
55.63390400000003 0.3881331409539944
55.75319200000003 0.3901459837862094
55.872480000000024 0.3922307569136314
55.99176800000003 0.39438607683039734
56.111056000000026 0.3966105294766042
56.23034400000003 0.39890267132010393
56.34963200000003 0.4012610304255044
56.468920000000026 0.4036841075093825
56.58820800000003 0.40617037698077607
56.70749600000003 0.4087182879661203
56.82678400000003 0.41132626531786975
56.94607200000003 0.4139927106061251
57.06536000000003 0.41671600309268253
57.18464800000003 0.4194945006869899
57.30393600000003 0.4223265408835841
57.423224000000026 0.4252104416806709
57.54251200000003 0.4281445024795819
57.66180000000003 0.4311270049649243
57.781088000000025 0.4341562139653282
57.90037600000003 0.4372303782947628
58.01966400000003 0.4403477315744749
58.13895200000003 0.44350649303568357
58.25824000000003 0.44670486830322387
58.37752800000003 0.4499410501604226
58.49681600000003 0.4532132192955458
58.61610400000003 0.45651954503022446
58.73539200000003 0.45985818603034384
58.85468000000003 0.4632272909999247
58.97396800000003 0.46662499935860396
59.09325600000003 0.470049441903364
59.21254400000003 0.47349874145522486
59.33183200000003 0.47697101349166
59.45112000000003 0.48046436676554827
59.57040800000003 0.48397690391151604
59.689696000000026 0.48750672204057033
59.80898400000003 0.4910519133239586
59.92827200000003 0.4946105655672334
60.04756000000003 0.49818076277552203
60.16684800000003 0.5017605857110414
60.28613600000003 0.5053481124439145
60.40542400000003 0.5089414188973759
60.52471200000003 0.5125385793884613
60.644000000000034 0.516137667165301


==> F0_GAMMA_angle.txt <==
x y1 y2 s1 s2 
7.171 0.13257847898765218 0.14215784885670218 0.022434776685523784 0.022183933391568933
9.1774 0.20242782152230973 0.2530032303654351 0.04786242732207687 0.05784958721257022
10.1789 0.19613244449341635 0.2567351661065506 0.03139766783768511 0.03805048753273403
12.1684 0.22025389428677802 0.33135966755942015 0.04124952908557189 0.05896358677258658
14.1668 0.17812016746501716 0.340681929619432 0.026518924321031822 0.04804547408141372


==> F0_dop_eit_angle.txt <==
x y1 y2 s1 s2 
7.171 13.84 14.84 0.49 0.33
9.1774 16.042 20.05 0.341 0.27
10.1789 17.80 23.3 0.41 0.26
12.1684 18.339 27.59 0.364 0.29
14.1668 18.89 36.13 0.3 0.29


==> F0_theory_data.txt <==
x y1 y2 y3 
0.0 0.0 0.0 0.0
0.20202020202020202 0.14148401337543703 0.14149632374353965 0.14149755483925952
0.40404040404040403 0.282879885038774 0.2829783489328868 0.2829881972071155
0.6060606060606061 0.4240995719292411 0.4244317804466411 0.42446501560754796
0.8080808080808081 0.5650552281238975 0.5658423300274218 0.5659211004948691
1.0101010101010102 0.7056593029955409 0.7071957197106645 0.7073495452485
1.2121212121212122 0.84582463887795 0.848477685249063 0.8487434471467803
1.4141414141414141 0.9854645680764355 0.9896739795316641 0.9900959083399425
1.6161616161616161 1.1244930090627625 1.1307703759962442 1.1314000368220027
1.8181818181818181 1.2628245616950757 1.2717526720333097 1.2726489474010325
2.0202020202020203 1.4003746013063627 1.4126066923807878 1.413835762667986
2.2222222222222223 1.5370593715068075 1.5533182925077285 1.5549536139635232
2.4242424242424243 1.6727960755487845 1.6938733619858608 1.6959956423427662
2.6262626262626263 1.8075029661063258 1.8342578278477015 1.8369549995377943
2.8282828282828283 1.9410994333241405 1.9744576579296054 1.9778248489173509
3.0303030303030303 2.07350609099593 2.114458864198973 2.1185983664440653
3.2323232323232323 2.204644860734781 2.2542475060636638 2.2592687416283104
3.4343434343434343 2.3344390540040725 2.3938096936629107 2.399829178479059
3.6363636363636362 2.4628134518811904 2.5331315911381047 2.540272896451165
3.8383838383838382 2.5896943824316754 2.6721994198821792 2.680593131388842
4.040404040404041 2.715009795576988 2.810999461766636 2.820783136465416
4.242424242424242 2.8386893353439078 2.9495180623445454 2.960836183118713
4.444444444444445 2.9606644093899828 3.0877416340286366 3.1007455619822015
4.646464646464646 3.0808682557049734 3.225656659243098 3.240504583811513
4.848484848484849 3.199236006394392 3.3632496935478575 3.3801065804060917
5.05050505050505 3.315704748457757 3.500507368734295 3.5195449055258985
5.252525252525253 3.4302135814803276 3.6374163958910812 3.65881293580282
5.454545454545454 3.542703672163833 3.773963568439015 3.7979040716465864
5.656565656565657 3.653118305628524 3.9101357651338895 3.9368117381451717
5.858585858585858 3.7614029334252312 4.045919953035902 4.075529385959078
6.0606060606060606 3.8675052182037115 4.181303190445001 4.214050492209808
6.262626262626262 3.971375074989682 4.31627262980058 4.352368561361793
6.4646464646464645 4.072964709030788 4.450815520544969 4.4904771260980985
6.666666666666667 4.172228650177895 4.584919211949136 4.628369748189153
6.8686868686868685 4.269123783776037 4.718571155900135 4.766040019354837
7.070707070707071 4.363609378045594 4.851758909648913 4.903481562119391
7.2727272727272725 4.455647107941717 4.98447013851763 5.040688030659019
7.474747474747475 4.545201075486924 5.11669261856564 5.177653111642134
7.6767676767676765 4.63223782657842 5.2484142392129485 5.3143705250618005
7.878787878787879 4.716726364278976 5.379623005820603 5.450834025060516
8.080808080808081 4.798638158606412 5.5103070422268265 5.58703740074689
8.282828282828282 4.8779471528436575 5.640454593238137 5.722974477004075
8.484848484848484 4.954629766397872 5.770054027074773 5.858639115289998
8.686868686868687 5.0286648942431205 5.8990938377693105 5.994025214428826
8.88888888888889 5.10003390298776 6.027562647518051 6.129126711393932
9.09090909090909 5.168720623613259 6.155449208984139 6.2639375820818515
9.292929292929292 5.234711340937305 6.282742407551823 6.398451842077219
9.494949494949495 5.297994779859609 6.409431263531193 6.532663547408578
9.696969696969697 5.358562088454136 6.535504934312553 6.666566795294696
9.8989898989899 5.416406817976924 6.660952716469962 6.800155724881457
10.1010101010101 5.47152489986349 6.785764047813306 6.933424517969112
10.303030303030303 5.523914619794538 6.909928509388126 7.066367399729595
10.505050505050505 5.573576588913401 7.033435827422964 7.1989786394140545
10.707070707070708 5.620513712282593 7.156275875223269 7.331252551050073
10.909090909090908 5.664731154671207 7.278438675011852 7.463183494128865
11.11111111111111 5.706236303768264 7.399914399714979 7.594765874281971
11.313131313131313 5.745038730920823 7.5206933746938605 7.725994143947438
11.515151515151516 5.781150149498789 7.640766079421188 7.856862803025524
11.717171717171716 5.814584370991149 7.760123149102039 7.9873663995234025
11.919191919191919 5.84535725894121 7.878755376239219 8.117499530189296
12.121212121212121 5.873486680830467 7.996653712142195 8.247256841135314
12.323232323232324 5.898992458023119 8.113809268379832 8.376633028449461
12.525252525252524 5.921896313884704 8.230213318176231 8.505622838796256
12.727272727272727 5.9422218201900705 8.34585729774968 8.634221070006108
12.929292929292929 5.959994341936965 8.460732807594427 8.762422571653296
13.131313131313131 5.975240980682504 8.574831613705024 8.890222245622365
13.333333333333334 5.987990516520461 8.688145648743166 9.017615046662993
13.535353535353535 5.998273348817659 8.800667013146906 9.144595982933136
13.737373737373737 6.006121435827905 8.912387976182014 9.271160116530357
13.93939393939394 6.011568233301728 9.023300976935563 9.397302564011358
14.141414141414142 6.014648632209833 9.133398625251573 9.523018496899498
14.343434343434343 6.015398895697457 9.242673702608787 9.648303142180353
14.545454545454545 6.013856595386003 9.351119162940511 9.773151782785144
14.747474747474747 6.010060547137144 9.458728133396615 9.89755975806205
14.94949494949495 6.004050746393231 9.565493915047734 10.021522464235296
15.15151515151515 5.995868303206313 9.671409983531722 10.145035354851917
15.353535353535353 5.985555377066234 9.776469989642559 10.268093941216236
15.555555555555555 5.973155111636295 9.880667759861842 10.390693792812012
15.757575757575758 5.9587115695028405 9.983997296832912 10.512830537712018
15.959595959595958 5.942269667042681 10.086452779778007 10.63449986297528
16.161616161616163 5.923875109509809 10.188028564858504 10.755697515031732
16.363636363636363 5.903574326440113 10.288719185478593 10.876419300054346
16.565656565656564 5.881414407469994 10.38851935253261 10.996661084318674
16.767676767676768 5.857443038661764 10.487423954596368 11.116418794549789
16.96969696969697 5.831708439425606 10.585428058062776 11.235688418256599
17.171717171717173 5.804259300124676 10.682526907222103 11.354466004053483
17.373737373737374 5.775144720446502 10.778715924287253 11.472747661969269
17.575757575757574 5.744414148620484 10.873990709364525 11.590529563743589
17.77777777777778 5.712117321557745 10.968347040370112 11.707807943110437
17.97979797979798 5.678304205985967 11.061780872892937 11.824579096069101
18.18181818181818 5.643024940648193 11.154288340004204 11.940839381142382
18.383838383838384 5.606329779630886 11.245865752014197 12.05658521962213
18.585858585858585 5.568269036882764 11.336509596176795 12.171813095802083
18.78787878787879 5.528893031982114 11.42621653634222 12.286519557198009
18.98989898989899 5.488252037206523 11.514983412558632 12.400701214755227
19.19191919191919 5.446396225955127 11.602807240623042 12.514354743043416
19.393939393939394 5.4033756225696115 11.689685211582205 12.627476880438847
19.595959595959595 5.359240053596429 11.775614691184089 12.740064429294035
19.7979797979798 5.314039100528926 11.860593219280451 12.852114256094705
20.0 5.267822054064131 11.944618509181339 12.963623291604376


==> F0_theory_data_large.txt <==
x y1 y2 y3 
0.0 0.0 0.0 0.0
0.40404040404040403 0.5164166488203452 0.5163841622120258 0.5164660751632972
0.8080808080808081 1.032511580391525 1.0322517962235283 1.0329069198059715
1.2121212121212122 1.5479634375417297 1.5470872770381519 1.54929730696755
1.6161616161616161 2.0624515826522263 2.060376783759814 2.065612016806272
2.0202020202020203 2.575656455933724 2.5716091958831044 2.581825840157025
2.4242424242424243 3.0872599319045175 3.080276982692195 3.097913582085748
2.8282828282828283 3.5969456734789893 3.5858770835093607 3.6138500654407903
3.2323232323232323 4.104399483079083 4.087911776563968 4.129610134400311
3.6363636363636362 4.6093096501870265 4.5858895342904935 4.645168658013769
4.040404040404041 5.1113672947682245 5.0793258629127385 5.1605005337381495
4.444444444444445 5.610266705999846 5.567744124222036 5.67558069096686
4.848484848484849 6.105705675753064 6.050676337519237 6.190384094551097
5.252525252525253 6.59738582628809 6.527663959756635 6.704885748312949
5.656565656565657 7.085012931633113 6.998258641988166 7.219060698548331
6.0606060606060606 7.568297232135144 7.462022960318437 7.732884037520838
6.4646464646464645 8.04695374168195 7.9185311196222345 8.246330906943333
6.8686868686868685 8.520702547114865 8.367369628400912 8.759376501448566
7.2727272727272725 8.989269099366345 8.808137943234428 9.27199607204675
7.6767676767676765 9.452384495875613 9.240449081389158 9.784164929569274
8.080808080808081 9.909785753856006 9.663930200246922 10.295858448098768
8.484848484848484 10.361216074005263 10.07822314232646 10.807052068383303
8.88888888888889 10.806425094273436 10.482984944782535 11.317721301235036
9.292929292929292 11.245169133323152 10.877888312380486 11.827841730912022
9.696969696969697 11.67721142333953 11.262622053061246 12.337389018482234
10.1010101010101 12.102322331870813 11.636891475330952 12.84633890516953
10.505050505050505 12.520279572403194 12.000418746828617 13.354667215680292
10.909090909090908 12.93086840339799 12.352943213546846 13.86234986151004
11.313131313131313 13.333881815544112 12.694221679302627 14.369362844229878
11.717171717171716 13.729120707002094 13.024028645175322 14.875682258750635
12.121212121212121 14.116394046443546 13.342156508752655 15.381284296565799
12.525252525252524 14.495519023712339 13.648415723143017 15.886145248970543
12.929292929292929 14.866321187962374 13.942634915834136 16.390241510258058
13.333333333333334 15.228634573149318 14.224660967592765 16.893549580890404
13.737373737373737 15.582301810782537 14.494359051717586 17.396046070645152
14.141414141414142 15.927174229866418 14.751612634067962 17.897707701735776
14.545454545454545 16.263111943987266 14.99632343440151 18.398511311905416
14.94949494949495 16.58998392552727 15.228411349659732 18.898433857493792
15.353535353535353 16.90766806701123 15.447814339942306 19.39745241647557
15.757575757575758 17.216051229618262 15.654488278010326 19.895544191470883
16.161616161616163 17.515029278913406 15.848406763251203 20.39268651272615
16.565656565656564 17.804507107879353 16.029560901128207 20.888856841064875
16.96969696969697 18.084398647352234 16.197959049221854 21.384032770808492
17.373737373737374 18.35462686398739 16.353626531048842 21.878192032665215
17.77777777777778 18.615123745905322 16.496605318919254 22.37131249658785
18.18181818181818 18.865830276188397 16.626953687159872 22.86337217459876
18.585858585858585 19.106696394421164 16.744745837094804 23.354349223581846
18.98989898989899 19.337680946487573 16.8500714952313 23.84422194804131
19.393939393939394 19.558751622857592 16.94303548614909 24.33296880282564
19.7979797979798 19.76988488561577 17.023757281637014 24.820568395817318
20.2020202020202 19.971065884501737 17.092370527659106 25.306999490587256
20.606060606060606 20.162288362250063 17.149022550765086 25.79224100901302
21.01010101010101 20.343554549533913 17.19387384558717 26.276272033861297
21.414141414141415 20.51487504983146 17.227097545085307 26.759071811332767
21.818181818181817 20.676268714549906 17.248878875218054 27.240619753570357
22.22222222222222 20.827762508754162 17.25941459572475 27.720895441129194
22.626262626262626 20.969391367861004 17.25891242870771 28.19987862540815
23.03030303030303 21.101198045670575 17.24759047670059 28.677549231043162
23.434343434343432 21.223232954117695 17.225676631900587 29.15388735826042
23.838383838383837 21.335553995135417 17.193407978228773 29.628873285190927
24.242424242424242 21.438226385031204 17.15103018786395 30.102487470143895
24.646464646464647 21.53132247178438 17.098796913871688 30.574710553840536
25.05050505050505 21.61492154567917 17.03696918052175 31.04552336160633
25.454545454545453 21.689109643693758 16.965814772853967 31.514906905522295
25.858585858585858 21.753979348069922 16.885607627015254 31.98284238653453
26.262626262626263 21.80962957949114 16.796627222849345 32.449311196521634
26.666666666666668 21.856165385299683 16.699157980175215 32.91429492031992
27.07070707070707 21.893697723184456 16.593488660141922 33.37777533770594
27.474747474747474 21.92234324077185 16.47991177299553 33.839734425335806
27.87878787878788 21.942224051551307 16.35872299353895 34.30015435864145
28.282828282828284 21.95346750756589 16.230220585508157 34.75901751368317
28.686868686868685 21.956205969295716 16.094704836028384 35.21630646895829
29.09090909090909 21.950576573158912 15.95247750125198 35.672004007165775
29.494949494949495 21.936720997050575 15.803841264215976 36.126093116926484
29.8989898989899 21.91478522433529 15.649099205892307 36.57855699445883
30.3030303030303 21.884919306703043 15.488554290337271 37.029379045209495
30.707070707070706 21.847277126291754 15.322508864779453 37.47854288543926
31.11111111111111 21.802016157472476 15.151264175417452 37.92603234376384
31.515151515151516 21.749297228685368 14.975119899630856 38.37183146264887
31.919191919191917 21.689284284705785 14.794373695238788 38.815924499859776
32.323232323232325 21.6221441497108 14.609320767372896 39.258295929865824
32.72727272727273 21.54804629150641 14.420253453463278 39.69893044519836
33.13131313131313 21.46716258726548 14.227460826768969 40.13781295776317
33.535353535353536 21.379667091115437 14.031228318818037 40.57492860010673
33.93939393939394 21.285735803903464 13.831837361057195 41.01026272663659
34.343434343434346 21.185546445455067 13.629565045946842 41.44380091479521
34.74747474747475 21.079278229629733 13.424683807674734 41.87552896618783
35.15151515151515 20.967111642464765 13.217461122600627 42.3054329076641
35.55555555555556 20.84922822368577 13.008159229485422 42.73349899235309
35.95959595959596 20.725810351848782 12.79703486950052 43.15971370065222
36.36363636363636 20.5970410333659 12.584339045958608 43.58406374116969
36.76767676767677 20.46310369565273 12.370316803653864 44.00653605162077
37.17171717171717 20.32418198462209 12.155207027649048 44.4271177996776
37.57575757575758 20.18045956673471 11.939242261298912 44.84579638377273
37.97979797979798 20.03211993580381 11.722648543253383 45.26255943385657
38.38383838383838 19.879346224736214 11.50564526314122 45.67739481210847
38.78787878787879 19.72232102237908 11.28844503559388 46.09029061360179
39.19191919191919 19.56122619562697 11.071253592231754 46.50123516692322
39.5959595959596 19.39624271693058 10.854269691199965 46.91021703474567
40.0 19.227550497334075 10.637685043807513 47.31722501435597


==> Gamma_Beam_Angle.txt <==
x y s 
14.342 104.391 13.969
18.3548 79.248 17.053
20.3578 90.755 12.438
24.3368 83.263 13.941
28.3336 106.052 14.105


==> ODF_beam_angle_stability_data_1.txt <==
x y1
2.204511880874634 -0.4256038558236752
10.712401151657104 -0.3923849946873892
19.322560787200928 -0.3991251029961784
27.86089563369751 -0.37657856115710375
36.41222858428955 -0.4737375997199811
44.96539807319641 -0.47054895380431727
53.43688726425171 -0.4788498494946225
61.95654582977295 -0.4402716523407624
70.59279441833496 -0.4810600976131507
79.06726503372192 -0.4816705317706782
87.62939858436584 -0.4552723376468282
96.22275257110596 -0.4445393050080848
104.94148850440979 -0.42721604746153163
113.5321798324585 -0.4312698784203539
122.250741481781 -0.4205811015419114
130.84826493263245 -0.3105059049025749
139.44693446159363 -0.22895312874084417
148.12264466285706 -0.1649032637682235
156.87159204483032 -0.20354648870555825
165.50778317451477 -0.23714740445300864
174.07222080230713 -0.2551003333841839
182.79689049720764 -0.26347997656217537
191.58418083190918 -0.26005152958175626
200.17907214164734 -0.1027380496712138
208.7766182422638 -0.11877837130567226
217.25277709960938 -0.032173282826764016
225.77372312545776 -0.019847239656345383
234.3387324810028 -0.012896956079294641
242.97522830963135 -0.03485247563019822
251.6109583377838 -0.06715037071534091
260.46521735191345 -0.06782749569743118
269.1337254047394 -0.08651258914336157
277.83772373199463 -0.07228600251040218
286.602854013443 -0.08307553626372144
295.2384250164032 -0.10834013666158326
303.8447151184082 -0.1443110068977127
312.4793198108673 -0.1519175075267276
321.2393014431 -0.17298372096612447
329.95128750801086 -0.14378329871201911
338.68776297569275 -0.15375184223365146
347.46413469314575 -0.15910918713450406
356.1748163700104 -0.232603867096548
364.89600825309753 -0.19226945879863844
373.6383719444275 -0.17250483757940693
382.33570861816406 -0.19296006024476786
390.93097138404846 -0.17934045751820116
399.62162923812866 -0.23140107979709446
408.37431955337524 -0.24637074454169072
417.09305238723755 -0.27878028450901704
425.8900418281555 -0.24802181610837915
434.60285925865173 -0.17508725986643547
443.3577837944031 -0.1814819532414469
452.0831108093262 -0.18261923595145335
460.8792498111725 -0.239853432421111
469.65547823905945 -0.1701697382310574
478.3229157924652 -0.12450996728203823
487.1235468387604 -0.1624744953911239
495.9394669532776 -0.1845182077563623
504.6937131881714 -0.20584478201818857
513.4577848911285 -0.10176766252282254
522.3676815032959 -0.07667390153041631
531.0945091247559 -0.09080289101328076
539.9008979797363 -0.1101381321598427
548.6606364250183 -0.1584630064118353
557.5066912174225 -0.14807975684081875
566.33021235466 -0.22335465083586636
575.1761395931244 -0.23332952074706648
583.8468501567841 -0.2953568219115521
592.6432621479034 -0.27904938030188786
601.5189816951752 -0.21982767937338
610.2884390354156 -0.23893327894525807
619.086245059967 -0.15772017440818242
627.9150235652924 -0.1383792626249214
636.6755139827728 -0.2283010644415273
645.430065870285 -0.20240540142767438
654.2202942371368 -0.21046037920066096
663.0309684276581 -0.20050695012049924
671.7434811592102 -0.20120058274104013
680.5851957798004 -0.2597260397991519
689.4421145915985 -0.20027854349835006
698.2834815979004 -0.18582943376833083
707.0816023349762 -0.15267022978616707
715.9183139801025 -0.20354044003668692
724.6695032119751 -0.15536532602946074
733.5544438362122 -0.13384521460377274
742.3915138244629 -0.12311335059222994
751.1871602535248 -0.13436661576778364
760.0191147327423 -0.09690559893640871
768.9072268009186 -0.11303154234358903
777.7451350688934 -0.11700885990057475
786.615823507309 -0.07030906556327321
795.4544219970703 -0.06284798704931371
804.3313586711884 -0.07054770761736329
813.1911854743958 -0.024540182180826653
822.077353477478 -0.02886063737994604
830.9534225463867 -0.023246531375231694
839.7448220252991 -0.004652204786853575
848.5423638820648 -0.011838527997226622
857.3822638988495 -0.03110691692655987
866.2253193855286 -0.09548740845929382
875.0256323814392 -0.10336544897569522
883.8462359905243 -0.07605710497389784
892.6931762695312 -0.13395775887290462
901.5374736785889 -0.18104519781564354
910.3390941619873 -0.17489030660129412
919.2361505031586 -0.2325568022124358
928.0886764526367 -0.21276479413521732
936.9938931465149 -0.17248437201805578
945.7918848991394 -0.11764774324797278
954.6157050132751 -0.16640566550941704
963.4581739902496 -0.2042389345601081
972.303085565567 -0.1923320950275753
981.1615033149719 -0.16175292442161537
990.0303580760956 -0.07326221424617807
998.9348430633545 -0.09497329683080813
1007.861900806427 -0.07339249132465864
1016.689863204956 -0.09426089020435624
1025.5498411655426 -0.050938187000515445
1034.3615469932556 -0.05905761845463875
1043.2044131755829 -0.05791847787878779
1052.113172531128 -0.08075057092192806
1060.925987958908 -0.1373217333689003
1069.76988863945 -0.17525016066715637
1078.6436715126038 -0.16770087974468662
1087.5209634304047 -0.15884753658020334
1096.3551585674286 -0.1994656128448402
1105.2318637371063 -0.25709881633965703
1114.0694785118103 -0.314346988241232
1122.8640067577362 -0.28373556121953913
1131.6996171474457 -0.37931505445225056
1140.5794141292572 -0.37721447465370317
1149.4066693782806 -0.3941904042545963
1158.2427787780762 -0.38674449979818615
1167.1728019714355 -0.38807391861567786
1175.9687287807465 -0.3864028732969371
1184.8363978862762 -0.3789912281804253
1193.6492779254913 -0.40572823170157424
1202.5337543487549 -0.34282556700507283
1211.4099099636078 -0.4111667117344564
1220.3287420272827 -0.41056242135736887
1229.1693234443665 -0.4061189878627136
1237.97309756279 -0.41195259129171435
1246.866599559784 -0.3860058009163059
1255.7451345920563 -0.4452048128705144
1264.6360182762146 -0.4579238016712339
1273.6117057800293 -0.5441735124298075
1282.4987623691559 -0.53056256476533
1291.3458082675934 -0.5157298748229677
1300.2341437339783 -0.5576790087740757
1309.1024556159973 -0.5652368740594882
1317.975018978119 -0.6729261104333639
1326.843356370926 -0.7562373213239992
1335.7030444145203 -0.7443652473721363
1344.5804076194763 -0.7456544575361157
1353.4399764537811 -0.7444673720207851
1362.2739198207855 -0.7712403009070223
1371.1403920650482 -0.7809371001280319
1380.049602508545 -0.8009304979874621
1388.8777496814728 -0.809209659986565
1397.7563993930817 -0.8069990588703668
1406.6232023239136 -0.8453529972927032
1415.4445548057556 -0.8245883945691312
1424.354721069336 -0.8473023078533426
1433.225354194641 -0.8855062962519478
1442.0791387557983 -0.8594397586224767
1450.9157257080078 -0.8836271930351802
1459.9163670539856 -0.9342435679139283
1468.7565922737122 -0.9722194659227912
1477.6716933250427 -0.9435131443666589
1486.548773765564 -0.9575644341701162
1495.4131367206573 -0.9644702982637421
1504.245344877243 -0.9256202773802902
1513.1261103153229 -0.9480244282634553
1521.9631280899048 -0.9258037011703135
1530.7983903884888 -0.8510975766581441
1539.6771800518036 -0.7956476740336671
1548.5085079669952 -0.7531277294660854
1557.3617196083069 -0.6933946655794498
1566.3076088428497 -0.7213067081615343
1575.1065547466278 -0.719731803365592
1583.9867191314697 -0.6940293163790467
1592.792922258377 -0.7065290935027002
1601.6765875816345 -0.7041885217843158
1610.5709829330444 -0.717175316290436
1619.443127632141 -0.7691421990079328
1628.3632879257202 -0.7505017040370932
1637.273780822754 -0.6980077017334274
1646.1853742599487 -0.781568738103483
1655.07297873497 -0.7170838174122063
1663.9478995800018 -0.668042185907386
1672.8589379787445 -0.7162495376908384
1681.7262206077576 -0.7255733131044217
1690.6164329051971 -0.7237970619075051
1699.5308389663696 -0.7379576088928419
1708.4782235622406 -0.714571687322918
1717.5160164833069 -0.6970049857831062
1726.3747322559357 -0.6754838813520792
1735.2520883083344 -0.7116009175240023
1744.043291568756 -0.6994474894739422
1752.9659893512726 -0.6662111925913483
1761.8294050693512 -0.6574444413858183
1770.6966423988342 -0.568025889029955
1779.6364839076996 -0.5979955271624204
1788.605863571167 -0.5001415301593704
1797.6294679641724 -0.48981897117763573
1806.5838193893433 -0.449603962914108
1815.427395105362 -0.45652657010292197
1824.482260465622 -0.48161391224547656
1833.312058210373 -0.5038572947315745
1842.268108844757 -0.4976895171554585
1851.2004389762878 -0.5100668379443674
1860.0724375247955 -0.5132643431301209
1868.9786355495453 -0.4929413179079023
1877.8718538284302 -0.4301340659752739
1886.8865280151367 -0.46786768392001465
1895.8440988063812 -0.4981074082749337
1904.7186677455902 -0.4798973752455804
1913.5708429813385 -0.48646387640746136
1922.5224599838257 -0.5482481025196329
1931.5133621692657 -0.5917065263209231
1940.4690384864807 -0.5258359556980952
1949.3024899959564 -0.512753102975777
1958.453809261322 -0.5583404912071821
1967.3345792293549 -0.522352172914603
1976.2587776184082 -0.5838982666656611
1985.2941884994507 -0.7025456368432437
1994.2025785446167 -0.7046815738850132
2003.3202912807465 -0.6376347540873961
2012.2094469070435 -0.5997771603662383
2021.1579086780548 -0.5430222895421666
2030.1182277202606 -0.5583749737790078
2039.1168870925903 -0.6279725823464921
2048.190212249756 -0.6077913341075991
2057.138547182083 -0.6102720840424514
2066.18226480484 -0.6150903071616143
2075.1825840473175 -0.6315672677691508
2084.204320907593 -0.6595649288172856
2093.1634151935577 -0.5924967263432113
2102.153234243393 -0.6189503144657937
2111.1620831489563 -0.7213414100208093
2120.0684559345245 -0.6948465945341653
2129.082338809967 -0.6672967300906718
2138.1170525550842 -0.6927257361262817
2147.1160128116608 -0.7401196022692291
2156.1169304847717 -0.7534285035374011
2165.09853720665 -0.6882857440405676
2174.067626953125 -0.7440728358848292
2183.179629087448 -0.7101839274028798
2192.180466413498 -0.7310777181721684
2201.416071653366 -0.7397877715104584
2210.4088661670685 -0.6038953682926118
2219.3353605270386 -0.6144839490046405
2228.331791162491 -0.5654080655479454
2237.286777496338 -0.6094737986008736
2246.351399898529 -0.6664125678336519
2255.4773547649384 -0.5806688521829917
2264.5543711185455 -0.5592093239174367
2273.54905128479 -0.5770728442419437
2282.619383573532 -0.5700292404728524
2291.694890499115 -0.5741052603746022
2300.7793111801147 -0.5683896154169366
2309.835833787918 -0.5940853334354734
2318.895343542099 -0.5881231010134436
2327.935956478119 -0.6605500652596297
2337.098711490631 -0.6634792807046541
2346.0648663043976 -0.7070283352737239
2355.1334743499756 -0.7102073442027679
2364.2678678035736 -0.7053787765400665
2373.358144044876 -0.6590938138745006
2382.5431048870087 -0.6365303958175694
2391.811230659485 -0.6946299875002782
2400.9802780151367 -0.7283050208686026
2410.134134054184 -0.6814557538759702
2419.3014278411865 -0.7189313161727218
2428.4575250148773 -0.6781207446442061
2437.602974653244 -0.6826267597751567
2446.7726061344147 -0.6587765469779738
2456.0320699214935 -0.6734136780091993
2465.080161333084 -0.7325996902019849
2474.177092552185 -0.7661535616065029
2483.4081616401672 -0.8112801275614367
2492.5872042179108 -0.7483206945656851
2501.6907670497894 -0.7110267907648293
2510.8964331150055 -0.7529013547300623
2519.973242998123 -0.7829878138619462
2529.0734202861786 -0.7669870059987927
2538.2176609039307 -0.7380759461735054
2547.282958984375 -0.732039394898093
2556.437141895294 -0.7035858399269901
2565.5604078769684 -0.6527243225941393
2574.7110435962677 -0.7066043295869406
2583.8993747234344 -0.6821803814646255
2592.965890645981 -0.6626438621304687
2602.143876314163 -0.6085440363456596
2611.251307487488 -0.6142983518551692
2620.433992624283 -0.6339831837111953
2629.621690750122 -0.5918746170636702
2638.872567176819 -0.5760362197954005
2648.082011938095 -0.543935013847735
2657.2628271579742 -0.5396204065151511
2666.4271647930145 -0.6137644370064754
2675.6381120681763 -0.6435976512894848
2684.7916207313538 -0.6349902138866881
2694.0596928596497 -0.6540174509139185
2703.264590740204 -0.6667077867203386
2712.584572315216 -0.7382348920540016
2721.789392709732 -0.7119894887491263
2730.9594826698303 -0.626575614380892
2740.1854615211487 -0.619045963257947
2749.468325138092 -0.608217665322025
2758.6726467609406 -0.6400466752904455
2767.9188270568848 -0.6799113035680537
2777.076514482498 -0.6707910427488029
2786.252254486084 -0.6369700809160772
2795.4396233558655 -0.6743105857090814
2804.6362822055817 -0.6354103044296233
2813.919167995453 -0.6476581587704311
2823.144851207733 -0.6502143829707818
2832.3493707180023 -0.6698691304528659
2841.6557519435883 -0.6964901907215437
2850.876931667328 -0.7042542979583122
2860.084064722061 -0.6791829258798177
2869.3229575157166 -0.6900831869200985
2878.5448002815247 -0.7367872378552687
2887.733421087265 -0.7410583472938936
2896.957473754883 -0.7171039752045971
2906.2004079818726 -0.795298687878554
2915.4458050727844 -0.8376086170295116
2924.6861822605133 -0.8396854311483626
2933.921229839325 -0.8339937711346113
2943.199291944504 -0.8236324344091162
2952.41716837883 -0.8187472656058015
2961.567002058029 -0.8287283109444765
2970.8311157226562 -0.7896135338202381
2980.049577474594 -0.772417529382946
2989.2966413497925 -0.7668248159601154
2998.5457413196564 -0.8190060297345536
3007.7787590026855 -0.8256458847483883
3016.9736607074738 -0.8014657343698772
3026.235459804535 -0.7859509871726011
3035.4657876491547 -0.6804121769649674
3044.7117891311646 -0.7086123877532158
3053.9413068294525 -0.7334909077156393
3063.1571187973022 -0.7048409911551534
3072.378010749817 -0.6454089061736834
3081.6224715709686 -0.6396855362419351
3090.8598132133484 -0.6473801169867621
3100.0894315242767 -0.6463156644328616
3109.317152738571 -0.7126991111709169
3118.594537973404 -0.7877846551498147
3127.8205404281616 -0.7674156949249222
3137.0558252334595 -0.8125600955381285
3146.2477836608887 -0.8314510952874832
3155.484286546707 -0.8264642826084412
3164.699878692627 -0.8176893166043031
3173.996047973633 -0.7455884490336073
3183.1792964935303 -0.7537922074787928
3192.424813270569 -0.8071430198201834
3201.641996383667 -0.8079170099815791
3210.8892180919647 -0.8051834500769628
3220.084260702133 -0.7841512977671827
3229.3346498012543 -0.7275325447003989
3238.608637571335 -0.7336433121338859
3247.822108030319 -0.7701518454627965
3257.0201201438904 -0.7240931400318062
3266.267692089081 -0.7191337204662529
3275.5054094791412 -0.7198132805490642
3284.72469162941 -0.7408358355873723
3293.9540269374847 -0.6957246557621921
3303.2244741916656 -0.6771472962076364
3312.481812477112 -0.6646124074227988
3321.698959827423 -0.6132486232126089
3330.936456680298 -0.5970134353385059
3340.137626171112 -0.5963759824845372
3349.384959936142 -0.5562603764150853
3358.6428492069244 -0.5091658006805055
3367.840127468109 -0.4470291888030109
3377.081780195236 -0.4488915018464823
3386.2934317588806 -0.45747282097655106
3395.519901752472 -0.46817186045503556
3404.7795553207397 -0.4517102072522483
3413.9978201389313 -0.4594104451367653
3423.2376594543457 -0.4312660574715743
3432.4640262126923 -0.44935113339549804
3441.705540418625 -0.46249478679191713
3450.9143064022064 -0.4602712208964077
3460.1234374046326 -0.37644792320310483
3469.44979596138 -0.38719746424336066
3478.70897769928 -0.4185219419028885
3487.9572718143463 -0.44075598320512666
3497.2320759296417 -0.488045457364622
3506.525181531906 -0.4368237387352203
3515.7277755737305 -0.43392091983971426
3525.0174849033356 -0.40443508106100534
3534.2494468688965 -0.4332582870293922
3543.4994900226593 -0.47748325661953195
3552.832006931305 -0.45376263989305166
3562.0669519901276 -0.46510194134861127
3571.322496652603 -0.4173652879754186
3580.590038537979 -0.34287291755215055
3589.8002066612244 -0.3304561311304688
3599.0666954517365 -0.2956101858634874
3608.4398231506348 -0.3436576417506443
3617.6322000026703 -0.29948143348677014
3626.8912856578827 -0.257264548616587
3636.159161090851 -0.2921362825394902
3645.5029296875 -0.30007082670330254
3654.831123828888 -0.3421359218953146
3664.0277428627014 -0.2548562217085937
3673.394982099533 -0.23565137479752973
3682.6785051822662 -0.2264344056741585
3691.9139609336853 -0.2456727479004106
3701.14426779747 -0.25020792941864434
3710.4658331871033 -0.21956850135144146
3719.7606251239777 -0.22224039163691867
3729.0022027492523 -0.22108729651824088
3738.2444529533386 -0.25943937582331156
3747.492441177368 -0.23697580528563855
3756.835734128952 -0.21531018213286068
3766.1119203567505 -0.18799999139301193
3775.3619356155396 -0.1619665381218216
3784.6848418712616 -0.23618676790015392
3793.9563941955566 -0.2703787337950403
3803.234850883484 -0.23503209792681834
3812.511022090912 -0.187102984550086
3821.7991168498993 -0.20853454462794185
3831.0749130249023 -0.19072853020548064
3840.3272380828857 -0.20985215560831993
3849.5984020233154 -0.13147022568013034
3858.8129138946533 -0.04468626374568019
3868.056675672531 -0.08077669782269314
3877.3737876415253 -0.05282812664892944
3886.6585841178894 -0.018791713772969842
3895.9008238315582 -0.07142172152905246
3905.163104534149 -0.020328798311286533
3914.625206232071 -0.024048688182432
3923.998527288437 -0.05807788935408009
3933.359894990921 -0.1016595274453913
3942.6008870601654 -0.11885639171937967
3951.9334008693695 -0.08048382858951708
3961.2225708961487 -0.04783639339560053
3970.485721349716 -0.14622980127524943
3979.741014957428 -0.146659625252904
3989.0056540966034 -0.18283767238236326
3998.3020572662354 -0.18221464860796455
4007.6224715709686 -0.13689601123798023
4016.8634395599365 -0.13591171524693912
4026.0943579673767 -0.07950583876892292
4035.463912963867 -0.0940675164835092
4044.708671808243 -0.07101465988489375
4053.9424991607666 -0.07350711575497826
4063.250735759735 -0.07595161639262771
4072.5815863609314 -0.05112523674817293
4082.038405418396 -0.15446816297366994
4091.339181661606 -0.1420568120197696
4100.625278234482 -0.15457341408255942
4109.971502304077 -0.17968883054135798
4119.393918275833 -0.16324678143028737
4128.633496522903 -0.18671191464724735
4138.024192810059 -0.24514060729992626
4147.34411406517 -0.25152991805403313
4156.639213562012 -0.2445944147013157
4165.987367153168 -0.262249964417105
4175.295595407486 -0.25120485547714955
4184.5888731479645 -0.20989589887167592
4193.9738647937775 -0.13643116688813461
4203.257859945297 -0.07058772598499963
4212.726073980331 -0.05097276484532509
4222.127284526825 -0.09951373927801765
4231.407898426056 -0.08078932317875931
4240.725937366486 -0.09233946810345839
4250.204087734222 -0.07899005944154713
4259.465051412582 -0.017732672931297655
4268.9078669548035 -0.035613068412454485
4278.3416204452515 -0.07894535980471074
4287.756977558136 -0.04692983846358301
4297.139916181564 -0.057901781445007794
4306.4554443359375 -0.03598499057433924
4315.839708566666 -0.031856052080925235
4325.295315504074 -0.09562296886440058
4334.729890584946 -0.03782071971987766
4344.169405221939 -0.09051771934499575
4353.573431491852 -0.1629531550879748
4363.015382528305 -0.09594074314013268
4372.35174536705 -0.10390265651057384
4382.031805276871 -0.11651474550280483
4391.38453412056 -0.15204558190943795
4400.865355491638 -0.09867743648110383
4410.384681224823 -0.09931927649924899
4419.88560628891 -0.10716981487736144
4429.351002693176 -0.1185219556379069
4438.71817612648 -0.09979531963862365
4448.195406913757 -0.06012779711364602
4457.761913061142 -0.028810322941419386
4467.305562496185 0.027862807162559733
4476.667192459106 0.026914883827316993
4486.148204565048 -0.008657717297178014
4495.666464328766 -0.06663282136910031
4505.034161090851 -0.09249954462294818
4514.489070653915 -0.09756489360507326
4524.079028606415 -0.04549344559638957
4533.590456008911 -0.07016943833177414
4543.10125541687 -0.08784368856273872
4552.624211072922 -0.055436821491727795
4562.093878030777 -0.04534131763199167
4571.737352848053 -0.02051648446105836
4581.327168703079 0.03885211272737776
4590.775502443314 0.005796619829945282
4600.344987630844 -0.0658473523351133
4609.90823841095 -0.034899096176949085
4619.47505235672 -0.06963340818910702
4628.977545261383 -0.03202970363291868
4638.59681725502 -0.01728969464644403
4648.1886785030365 -0.03369946483426367
4657.672660827637 -0.049970413889594
4667.295108556747 -0.10228182917906836
4676.984516620636 -0.11603400034357891
4686.575062274933 -0.12585334358540257
4696.156875133514 -0.10673227829500198
4705.671900272369 -0.14100812280852804
4715.272695302963 -0.1722862730342556
4724.89809346199 -0.14439809607151854
4734.490785598755 -0.11417773948453336
4744.0732662677765 -0.06673779324187779
4753.554920911789 -0.008669917181952647
4762.869819879532 -0.000567220956232406
4772.597852945328 0.04630044035034975
4782.226675748825 0.09765766755730487
4791.864687681198 0.03544366043994329
4801.463828325272 0.08221305799796519
4810.988717079163 0.08926399129571827
4820.427267789841 0.1423365830506007
4829.887619972229 0.16532791692082105
4839.492055177689 0.22201438844560717
4849.082027196884 0.15726046036725339
4858.693791627884 0.13593523913847938
4868.368563652039 0.21193644874850648
4877.907158136368 0.19319487691449866
4887.509971380234 0.2507564610740698
4897.110220909119 0.2687658147100924
4906.631707668304 0.29379104432250003
4916.336766958237 0.29882417626790336
4925.90043759346 0.2374995285556014
4935.498775959015 0.18022354348949943
4945.171738862991 0.1252659445532378
4954.688069105148 0.15078091456744436
4964.165678739548 0.16202519161223616
4973.790746212006 0.17082214424188336
4983.39276766777 0.2365796078246496
4993.0116975307465 0.26046036835956077
5002.705105304718 0.24615950065619008
5012.372032880783 0.25079826993967824
5022.076926231384 0.28906649236693505
5031.786306381226 0.27273549949747844
5041.431234359741 0.29600157137901206
5051.074069976807 0.3317111627326119
5060.794764757156 0.314984052789824
5070.450966119766 0.3056700487954922
5080.047840833664 0.36965129716846623
5089.761463403702 0.3888865885750714
5099.377294063568 0.4522963509947131
5109.020471334457 0.45659744680980885
5118.670001983643 0.44164251181746383
5128.271046161652 0.49275066623866715
5137.906443119049 0.39959828720882995
5147.541186332703 0.3492059151908977
5157.067820072174 0.3861789872885546
5166.740419626236 0.38489998424966476
5176.41151881218 0.44653542390750145
5185.985147476196 0.4525066106038811
5195.601109981537 0.5259959897437605
5205.287969827652 0.560027585220163
5214.905579805374 0.49691601028939436
5224.575565814972 0.4885393704891827
5234.1702716350555 0.4279822838497538
5243.823628902435 0.4454046678716628
5253.5922474861145 0.4221586408702682
5263.191049814224 0.4373843778587405
5272.876040458679 0.4678158163374413
5282.502153396606 0.463492222219114
5292.104193687439 0.468002117680999
5301.768654823303 0.3994838987855298
5311.42915725708 0.4743690299895853
5321.061928272247 0.41413403982332175
5330.784785270691 0.45643883354308246
5340.519512414932 0.5100492947688995
5350.149907588959 0.4710511353183511
5359.787035703659 0.46411882487731315
5369.444708585739 0.4923603667525478
5379.064965009689 0.4190941308155782
5388.833019256592 0.3474739344204336
5398.487854480743 0.3681237150410521
5408.116483926773 0.43747606987878385
5417.805613040924 0.5240154004569009
5427.463832378387 0.5932239598274658
5437.175614833832 0.5594404480918747
5446.904580593109 0.5836256752736191
5456.584976196289 0.6114829765398067
5466.4116888046265 0.6255559328715632
5476.180752277374 0.6328857283786127
5485.851450443268 0.5729566804698161
5495.54158115387 0.6044797580290528
5505.204765558243 0.6311838024218808
5514.854016304016 0.6742511138477736
5524.49809217453 0.6812870366911639
5534.281723499298 0.688558596815414
5543.952791690826 0.7518404344003748
5553.579620599747 0.7026559725627213
5563.238474845886 0.7076775232772559
5572.905738115311 0.6527598607807106
5582.576817274094 0.6192893766348295
5592.217262029648 0.6375854507645717
5601.883451461792 0.6171664302418611
5611.520360708237 0.6434904333814773
5621.157979249954 0.6825447830278331
5630.915805101395 0.7593192113784175
5640.718750953674 0.7634701038184755
5650.423361539841 0.7396864695444816
5660.092266321182 0.6861193502448348
5669.716016530991 0.6596923038658775
5679.349896907806 0.7295063511176536
5689.044529676437 0.7007505074001219
5698.676078557968 0.7157327270960523
5708.354024410248 0.7191953028675868
5717.989709377289 0.7315578312824145
5727.719263076782 0.7028168893753461
5737.355924606323 0.6450499120593756
5747.040577173233 0.6269503205184157
5756.740802288055 0.6545898341460521
5766.473936080933 0.611111879704157
5776.162441253662 0.6092867510783972
5785.862076044083 0.6098297543899678
5795.547712564468 0.5738125349535883
5805.261235713959 0.5773934129563618
5814.9199068546295 0.6023024307107994
5824.63302397728 0.6232728532475751
5834.299170017242 0.6150751825021394
5844.022760629654 0.6873296872188406
5853.779660463333 0.6447015984166415
5863.457108736038 0.7065006893081149
5873.225444793701 0.802583526338585
5882.921919345856 0.7839161214208357
5892.649346590042 0.7778315172463912
5902.404047250748 0.7700422670824159
5912.092295885086 0.7450514661764607
5921.778641462326 0.6883745148276332
5931.426832199097 0.736698724384155
5941.120256662369 0.7213230338015686
5950.846855163574 0.7235059250782827
5960.525425195694 0.7185064826909893
5970.198611497879 0.7892862867716566
5979.957303285599 0.7436021433273043
5989.662617921829 0.7720893592612799
5999.356176376343 0.7767471684041793
6009.0539290905 0.7091048640180619
6018.809586048126 0.6750096524804183
6028.4687032699585 0.5978083831346348
6038.176148414612 0.6044254846382602
6047.866286039352 0.6310760753817646
6057.5589864254 0.6698422891822875
6067.31084394455 0.7381981219954536
6077.06921005249 0.7202697991966267
6086.7803518772125 0.6999994107192264
6096.611714601517 0.7080130264975892
6106.290086507797 0.7074388531141285
6116.060635089874 0.6878769808990215
6125.868079662323 0.6790227652728353
6135.585749387741 0.675782356653698
6145.32236456871 0.6990846471633338
6154.998890161514 0.730595170666215
6164.615201711655 0.632873074435597
6174.387443780899 0.6072110614813553
6184.14710187912 0.5857639561940631
6193.828179836273 0.5873781219770113
6203.492431163788 0.5835378275959591
6213.336712598801 0.5928505485130076
6223.1292560100555 0.6681611075521843
6232.848429918289 0.6234329979144526
6242.560105800629 0.5668916806374713
6252.302988767624 0.6539153429112543
6261.942972898483 0.7502155677367672
6271.669457197189 0.8023507554259512
6281.478564500809 0.795294473593583
6291.284621715546 0.7904268589457808
6301.008733510971 0.7490982565830195
6310.824668884277 0.7463855978587897
6320.570867300034 0.7859425793222019
6330.48165345192 0.7561059867034203
6340.28725194931 0.7302976518522741
6350.089119672775 0.7473945404701365
6359.85479259491 0.7628984845167053
6369.710002183914 0.7199497258449983
6379.51010799408 0.6778482822949405
6389.302630662918 0.6673686649434296
6399.188650131226 0.6172055727614145
6409.036217212677 0.5920127182461099
6418.894985675812 0.5162198957066211
6428.571094989777 0.4752422763221409
6438.372889041901 0.5246955868261127
6448.147124290466 0.47699274049219365
6457.983054637909 0.4692915478687443
6467.774609088898 0.465569626021789
6477.575331926346 0.4448164376543218
6487.422976732254 0.4694910825580878
6497.220217704773 0.49486444638272564
6506.983083486557 0.4844414993394608
6516.72926902771 0.49304160549322185
6526.479950904846 0.6223007919570755
6536.357319355011 0.6333074389444193
6546.166865110397 0.6116527666974347
6556.0521829128265 0.5638357552502138
6565.851771831512 0.5815395941390689
6575.599281787872 0.5895564008061682
6585.521720647812 0.5527290821414066
6595.242665052414 0.602713224766005
6605.029205560684 0.6210581267824089
6614.886203765869 0.6730185672898126
6624.581081151962 0.7632602249734444
6634.417761087418 0.7854957394084372
6644.37732052803 0.7964441099491126
6654.230915307999 0.825387037395664
6664.169699668884 0.854339338061666
6674.006019115448 0.9324271139407925
6683.812597751617 0.8618803769794792
6693.563919067383 0.8742947065740914
6703.434515237808 0.9423871669977602
6713.268098831177 0.8965446529131282
6723.2250645160675 0.9771231937769964
6733.052798271179 0.9938377511161278
6742.831253290176 0.9550160006721653
6752.759116888046 0.8974144676317242
6762.682197809219 0.8263834966261985
6772.606212615967 0.8250750181123978
6782.5037388801575 0.8339666776918275
6792.463064432144 0.85703347045189
6802.268593788147 0.9106619893866741
6812.117160558701 0.9206924268386041
6822.122092008591 0.8401284351751026
6832.027341365814 0.8017250237061402
6841.8873517513275 0.8191422048061281
6851.8115837574005 0.7660286012210027
6861.748461961746 0.7976898159830992
6871.616332769394 0.8278995007601653
6881.591577529907 0.8602191396916425
6891.542320966721 0.8961322812967965
6901.4158663749695 0.9851548900894624
6911.290958404541 1.0042837708936658
6921.216274023056 1.0194040495814516
6931.258692741394 0.9780153782455558
6941.017751932144 1.0303655772224807
6950.93049287796 1.0611548107547497
6960.801473140717 1.111373012478134
6970.7289781570435 1.1211726840668512
6980.7242085933685 1.1002116873607914
6990.713178634644 1.0725179230987036
7000.656188488007 1.1492974905881304
7010.550788640976 1.1758796819357265
7020.506844758987 1.159884554941809
7030.498707771301 1.1828224034819312
7040.541100025177 1.2231580059357983
7050.458312749863 1.2504320723954132
7060.467169523239 1.2620034178508321
7070.352504968643 1.277652754880343
7080.405611515045 1.3330292680635292
7090.372100830078 1.3191203955341069
7100.425180673599 1.2704690157168075
7110.417944908142 1.2516396651775563
7120.39892411232 1.1979687810956652
7130.409081697464 1.185862997717868
7140.325981378555 1.2043908467586184
7150.341320991516 1.1670628936101268
7160.419595003128 1.1711214278386173
7170.347597360611 1.0713654156852437
7180.381155014038 1.1494517331681053
7190.329708337784 1.1572315971372649
7200.1496205329895 1.0900545644544068
7210.138005495071 1.1139892959903253
7220.116925477982 1.0735598297301086
7230.153124094009 1.0799937491605571
7240.19725561142 1.052106402476255
7250.17073059082 1.053536090673357
7260.139283895493 1.0903543713108532
7270.197098970413 1.1189556023564085
7280.189488172531 1.071846716199587
7290.2033360004425 1.0741594424830414
7300.2345604896545 1.0191041665265965
7310.273499965668 1.0270140831073582
7320.248048782349 1.0903130853955778
7330.241769313812 1.1258440825413774
7340.198521852493 1.1527786968462461
7350.222755908966 1.1446967241890316
7360.188465118408 1.1120144441637003
7370.174268722534 1.0743830170802104
7380.240924358368 1.1308772764300867
7390.214412927628 1.1252386833915384
7400.262778043747 1.1261453281503686
7410.302626848221 1.0785631556910924
7420.345839500427 1.0763377912811178
7430.378345966339 1.0937772921416289
7440.435473203659 1.093220257782268
7450.403843402863 1.0934720597517211
7460.418503046036 1.0788756153015
7470.399723768234 1.0333380451866714
7480.408613920212 1.0589661169875253
7490.429558038712 1.0597038098074496
7500.511976480484 1.061518552669044
7510.51432967186 1.0690256214035188
7520.398016691208 1.0254878968351033
7530.414911746979 1.0257096390682174
7540.427848577499 0.9779769539138505
7550.46649646759 0.9528800218143785
7560.545021057129 0.9043284526028872
7570.587221860886 0.8925121302696959
7580.616183042526 0.8364573793114671
7590.621890544891 0.8320049571301891


==> ODF_beam_angle_stability_data_2.txt <==
x y1
2.204511880874634 -0.6082774101261346
10.712401151657104 1.3726266105576368
19.322560787200928 2.1252826256948074
27.86089563369751 0.22909847914719395
36.41222858428955 0.2735767088090757
44.96539807319641 -0.32661100876121285
53.43688726425171 -1.9434172009134332
61.95654582977295 0.9194987787586151
70.59279441833496 -1.9742718818703875
79.06726503372192 -0.9943392538482421
87.62939858436584 -1.3124400831429017
96.22275257110596 0.35736224355429336
104.94148850440979 0.5058783538595402
113.5321798324585 -0.013449686207867018
122.250741481781 -2.7300377903573034
130.84826493263245 -1.885355390104193
139.44693446159363 -0.22139693215630363
148.12264466285706 0.3309701084472483
156.87159204483032 -0.5044567679376388
165.50778317451477 0.9006453767779365
174.07222080230713 -1.3796347983319857
182.79689049720764 -0.04618862646154631
191.58418083190918 -5.215694544584687
200.17907214164734 -2.0380366710956332
208.7766182422638 -3.038025088939883
217.25277709960938 -0.3561993301651245
225.77372312545776 -0.541564366146724
234.3387324810028 1.3325219284174794
242.97522830963135 1.1910175563783099
251.6109583377838 -1.3041989614571592
260.46521735191345 1.1695081485926517
269.1337254047394 0.5566946209029422
277.83772373199463 -1.116808542376696
286.602854013443 1.2006951765379636
295.2384250164032 -1.206714625119648
303.8447151184082 -0.4118249626124837
312.4793198108673 0.3015526525141532
321.2393014431 -0.7289408669950259
329.95128750801086 -0.3293483942038322
338.68776297569275 -0.6115231986965064
347.46413469314575 0.8480956219699576
356.1748163700104 -2.036972150974936
364.89600825309753 0.31753822598443726
373.6383719444275 -0.36904246054181855
382.33570861816406 -0.729224304138193
390.93097138404846 0.5996230371060007
399.62162923812866 1.5891855928598264
408.37431955337524 2.9091088625620043
417.09305238723755 0.3610236975429393
425.8900418281555 -0.889198698240784
434.60285925865173 0.8783244468172802
443.3577837944031 1.6384491030025539
452.0831108093262 3.76015499124715
460.8792498111725 -3.794000009133913
469.65547823905945 -0.23944260652357108
478.3229157924652 -0.42955493735001293
487.1235468387604 -0.49697748317265034
495.9394669532776 -1.7102226426358447
504.6937131881714 -2.083851053862923
513.4577848911285 -0.07436105350366873
522.3676815032959 -0.5389563012582421
531.0945091247559 0.1794938058080564
539.9008979797363 0.33895204370874565
548.6606364250183 0.6778651646049683
557.5066912174225 2.9056382950988837
566.33021235466 1.8348064708218093
575.1761395931244 2.9492847915414453
583.8468501567841 -1.2913120895939711
592.6432621479034 -2.607994519194201
601.5189816951752 -0.9475773307842161
610.2884390354156 -1.8203213330159673
619.086245059967 1.4340164829033941
627.9150235652924 2.435766979149123
636.6755139827728 -2.4175917733311234
645.430065870285 -0.5745824278433564
654.2202942371368 -0.2934850595344318
663.0309684276581 -0.19525536698535295
671.7434811592102 0.9488041169398553
680.5851957798004 -0.8316676895025743
689.4421145915985 -1.3795500720626408
698.2834815979004 -0.30105152885678277
707.0816023349762 1.0607533488984744
715.9183139801025 -1.3140148597024948
724.6695032119751 0.23977663824052975
733.5544438362122 -3.072425827107322
742.3915138244629 -1.5636242136149558
751.1871602535248 -0.4070268096000862
760.0191147327423 0.44171662913729537
768.9072268009186 -1.2801484119281892
777.7451350688934 -1.648527869429267
786.615823507309 -1.9255465104221547
795.4544219970703 -0.9766921888174462
804.3313586711884 0.5422028581953398
813.1911854743958 -1.1290682866860857
822.077353477478 -0.8290572452032297
830.9534225463867 -2.1067554628057206
839.7448220252991 0.38065133552928065
848.5423638820648 1.639009927855939
857.3822638988495 1.934556195524817
866.2253193855286 2.359726059966966
875.0256323814392 0.35011065183865875
883.8462359905243 0.6406215275704563
892.6931762695312 0.5391608885766896
901.5374736785889 -0.010441282299200605
910.3390941619873 1.796976829137209
919.2361505031586 -2.149577911418976
928.0886764526367 -0.9181123324866036
936.9938931465149 -1.7216675786556723
945.7918848991394 2.0555027530724193
954.6157050132751 1.1696607982656926
963.4581739902496 -0.5983785922283602
972.303085565567 -1.042092494229624
981.1615033149719 -2.573130098204751
990.0303580760956 1.3246865540641029
998.9348430633545 -1.020366819759022
1007.861900806427 1.3829246141124463
1016.689863204956 -0.3003031522261057
1025.5498411655426 -0.3986922209551491
1034.3615469932556 -0.21982334455116215
1043.2044131755829 -1.3366407483573428
1052.113172531128 0.69136388983293
1060.925987958908 2.110852638175631
1069.76988863945 -1.927151917176534
1078.6436715126038 -0.5984032386769644
1087.5209634304047 -0.2564874394922978
1096.3551585674286 0.6861284930884337
1105.2318637371063 -0.27843702067244513
1114.0694785118103 -2.0100011798451556
1122.8640067577362 2.2026601635856737
1131.6996171474457 -0.9817168848565372
1140.5794141292572 0.8304116100886716
1149.4066693782806 -0.8676415142575167
1158.2427787780762 0.28148767195236846
1167.1728019714355 1.0001607400725698
1175.9687287807465 -1.4970652344017343
1184.8363978862762 -2.6266641010344207
1193.6492779254913 1.1299800937931426
1202.5337543487549 1.0938840078115408
1211.4099099636078 -1.2877569515371556
1220.3287420272827 0.052693394988534425
1229.1693234443665 -0.6815050850359494
1237.97309756279 -1.369520824435827
1246.866599559784 1.9923531805780936
1255.7451345920563 -1.814150952934429
1264.6360182762146 -0.2713798519625721
1273.6117057800293 -1.3080041105485885
1282.4987623691559 -0.7138362420192723
1291.3458082675934 0.061289938219299955
1300.2341437339783 -1.1517145696904485
1309.1024556159973 1.550563787991821
1317.975018978119 2.392208604203211
1326.843356370926 -1.4465992813445405
1335.7030444145203 -2.1629332596285575
1344.5804076194763 0.4146809354187597
1353.4399764537811 -0.360316795849569
1362.2739198207855 -1.4621781806901157
1371.1403920650482 1.1738432610738758
1380.049602508545 0.9484505269770516
1388.8777496814728 0.007569429045234388
1397.7563993930817 -0.14096460898128105
1406.6232023239136 -0.17526399365872525
1415.4445548057556 0.8632949801295919
1424.354721069336 1.296813122248297
1433.225354194641 1.612866164222232
1442.0791387557983 1.0000009688649447
1450.9157257080078 0.1217098347625234
1459.9163670539856 1.6812305844452424
1468.7565922737122 -0.24512299277276717
1477.6716933250427 -0.3500411774204071
1486.548773765564 -2.209686746389705
1495.4131367206573 -2.7507032114243546
1504.245344877243 0.13902971958131283
1513.1261103153229 -1.5319330868622416
1521.9631280899048 -1.0581020847762357
1530.7983903884888 -2.3431257110899995
1539.6771800518036 -3.5621330212044446
1548.5085079669952 -2.6167912967265785
1557.3617196083069 -0.03532125719902801
1566.3076088428497 -1.7731408326025822
1575.1065547466278 -0.6119947490728528
1583.9867191314697 0.16222968806455795
1592.792922258377 -0.5900704101486964
1601.6765875816345 0.3408496388041027
1610.5709829330444 1.3130380916123952
1619.443127632141 -1.04037004768609
1628.3632879257202 -3.737390736677837
1637.273780822754 2.0947037687090164
1646.1853742599487 -2.098040491349118
1655.07297873497 -0.825175810654527
1663.9478995800018 0.43814369355847926
1672.8589379787445 -1.029880498708985
1681.7262206077576 0.39745916761289024
1690.6164329051971 0.28298011187309347
1699.5308389663696 -2.649810049928958
1708.4782235622406 -4.980591729594918
1717.5160164833069 -1.471628977896755
1726.3747322559357 0.14979429664741528
1735.2520883083344 -1.984819092628104
1744.043291568756 -1.5608565619750991
1752.9659893512726 -4.279463571173564
1761.8294050693512 -2.5650245481469547
1770.6966423988342 -0.43182677820641224
1779.6364839076996 -2.250485744987807
1788.605863571167 -0.09530564907667682
1797.6294679641724 -2.0301524619373845
1806.5838193893433 -2.2029565801158224
1815.427395105362 0.6904234198463699
1824.482260465622 0.14540884162852485
1833.312058210373 -0.6664864591990338
1842.268108844757 -0.911004398082571
1851.2004389762878 0.6245881244320295
1860.0724375247955 -0.40064816209414156
1868.9786355495453 -2.069380443405117
1877.8718538284302 1.3284995497912289
1886.8865280151367 0.5760342606878022
1895.8440988063812 -2.068400210070936
1904.7186677455902 -0.08769867460990954
1913.5708429813385 0.8894783105158899
1922.5224599838257 -1.4102547481294025
1931.5133621692657 -2.1886219700007703
1940.4690384864807 -0.9264071145152319
1949.3024899959564 -0.8545626043896026
1958.453809261322 -0.2581560705361863
1967.3345792293549 1.49847630649112
1976.2587776184082 2.826707336934553
1985.2941884994507 -1.223359217913017
1994.2025785446167 -1.5591753977603873
2003.3202912807465 -1.7321279857957783
2012.2094469070435 -1.8758998963616769
2021.1579086780548 0.5090157054401079
2030.1182277202606 -0.257607623563344
2039.1168870925903 -1.4572351629239255
2048.190212249756 -0.1629011191872809
2057.138547182083 -0.6720268337922719
2066.18226480484 -0.21134845389976786
2075.1825840473175 -1.0891915314317546
2084.204320907593 -1.4858486995641573
2093.1634151935577 0.6183195528693342
2102.153234243393 1.3457663002996834
2111.1620831489563 -1.352282097080204
2120.0684559345245 -1.4496181928592367
2129.082338809967 -0.4218767917463173
2138.1170525550842 -0.07354258965427962
2147.1160128116608 -0.7850243223993358
2156.1169304847717 -3.5674634120516027
2165.09853720665 -0.5078926163670006
2174.067626953125 -0.6670151827405879
2183.179629087448 -0.3687778622171567
2192.180466413498 0.3768420199773803
2201.416071653366 -3.398559175993837
2210.4088661670685 1.5683781924712592
2219.3353605270386 -1.6134293039429537
2228.331791162491 2.6769172906832504
2237.286777496338 1.4650210820003118
2246.351399898529 -0.9689270763345692
2255.4773547649384 -2.8223686451168852
2264.5543711185455 -0.8521336125529411
2273.54905128479 -1.098241553753021
2282.619383573532 -1.1003621814740905
2291.694890499115 -1.1187769437224215
2300.7793111801147 0.45452639622181046
2309.835833787918 0.5251872638421196
2318.895343542099 1.7979389114262112
2327.935956478119 -0.5046521413824778
2337.098711490631 -0.972953918764563
2346.0648663043976 -1.2479785808236166
2355.1334743499756 -0.9790271772257775
2364.2678678035736 -1.661010973753907
2373.358144044876 -2.4601222255168587
2382.5431048870087 0.9830957299297782
2391.811230659485 -0.3274381045925201
2400.9802780151367 -2.6480037344322636
2410.134134054184 1.7092013206166823
2419.3014278411865 -2.6644922265582793
2428.4575250148773 -2.198571331567728
2437.602974653244 -0.8021895961759673
2446.7726061344147 1.812114998483344
2456.0320699214935 0.24220222238760525
2465.080161333084 -0.16399888596470014
2474.177092552185 -0.3717658504562127
2483.4081616401672 -3.1002200465911125
2492.5872042179108 -1.1845356850536448
2501.6907670497894 -0.038217176677585174
2510.8964331150055 -0.3648140428711255
2519.973242998123 -1.0684137341629818
2529.0734202861786 -1.825937816658224
2538.2176609039307 1.4596697767127076
2547.282958984375 -0.5587774663563305
2556.437141895294 -3.5080948745409293
2565.5604078769684 -0.4598694582788443
2574.7110435962677 -0.845362846304315
2583.8993747234344 -0.7536479973160926
2592.965890645981 -2.7274667357255975
2602.143876314163 -0.909241349023393
2611.251307487488 -0.7228983699222369
2620.433992624283 -3.776365231541934
2629.621690750122 -0.129821119535789
2638.872567176819 -1.2173896203330925
2648.082011938095 -0.4795393550686089
2657.2628271579742 3.3172779792305596
2666.4271647930145 1.1650816234451578
2675.6381120681763 0.4182497457450973
2684.7916207313538 0.35412175379629374
2694.0596928596497 -0.9930957923170336
2703.264590740204 2.4684853509057914
2712.584572315216 -1.0346282961132103
2721.789392709732 -1.6362030316778076
2730.9594826698303 -0.8967677781813788
2740.1854615211487 -0.09277271681003008
2749.468325138092 -0.34772286154855503
2758.6726467609406 -1.0242643104801663
2767.9188270568848 -0.10578490222856729
2777.076514482498 -1.6991272039523941
2786.252254486084 -0.5584388635272941
2795.4396233558655 -3.2573701571480482
2804.6362822055817 -1.0924252434281467
2813.919167995453 -0.4759649821899914
2823.144851207733 -0.039142342842257705
2832.3493707180023 -1.6110434881720703
2841.6557519435883 -1.6559103717805057
2850.876931667328 -2.370254882552547
2860.084064722061 -0.7279141813137768
2869.3229575157166 -0.6121403842911266
2878.5448002815247 -1.4890476888800908
2887.733421087265 -1.9907448347652124
2896.957473754883 -0.10226145930143926
2906.2004079818726 1.36796498038389
2915.4458050727844 -1.6246507768654828
2924.6861822605133 -1.8704737793998671
2933.921229839325 -1.8623256324647397
2943.199291944504 -0.24490271683118015
2952.41716837883 0.39706649034434993
2961.567002058029 -2.000463091301752
2970.8311157226562 -2.053768078417556
2980.049577474594 -1.2330304796770108
2989.2966413497925 -0.5996922872619437
2998.5457413196564 0.5540456050040887
3007.7787590026855 1.0269209218137232
3016.9736607074738 -0.7045154743229254
3026.235459804535 -1.9119628939777755
3035.4657876491547 -0.7137114502011155
3044.7117891311646 0.1509694136796247
3053.9413068294525 -0.4103060348972398
3063.1571187973022 -0.16033855054692348
3072.378010749817 -1.309019161642111
3081.6224715709686 -2.299766075103599
3090.8598132133484 -0.07663882721052895
3100.0894315242767 1.0040490771103916
3109.317152738571 -0.13822486080061758
3118.594537973404 -0.5339600753423768
3127.8205404281616 -0.021908101782669442
3137.0558252334595 1.0286152028995132
3146.2477836608887 -0.36926869411035845
3155.484286546707 -0.9902683706516424
3164.699878692627 -1.3600111329343967
3173.996047973633 0.5156247252007251
3183.1792964935303 3.427079992876397
3192.424813270569 -1.7804626918614286
3201.641996383667 -0.9167272249816782
3210.8892180919647 -1.221254525186105
3220.084260702133 -2.7372218274156035
3229.3346498012543 -0.039215804515235764
3238.608637571335 -0.15384658227900472
3247.822108030319 -2.440947309099517
3257.0201201438904 -1.1120996603559363
3266.267692089081 -1.2876112320020006
3275.5054094791412 -0.6254156026962776
3284.72469162941 -0.9776515095301697
3293.9540269374847 -1.826699131530568
3303.2244741916656 -1.6684318984498514
3312.481812477112 -0.32387717940127736
3321.698959827423 -0.9176785058614911
3330.936456680298 -2.1731817994683658
3340.137626171112 -2.2599044549743597
3349.384959936142 -0.5073922491153349
3358.6428492069244 -3.628329701196642
3367.840127468109 -1.0111858676842889
3377.081780195236 -0.9146060005277012
3386.2934317588806 -0.8683128275154328
3395.519901752472 -0.9159872647162726
3404.7795553207397 -0.29264892676507115
3413.9978201389313 -0.34593341138778877
3423.2376594543457 0.9211462076417043
3432.4640262126923 -0.7164171630002714
3441.705540418625 -1.2394980394676847
3450.9143064022064 -2.5839506283776013
3460.1234374046326 0.46064646645903595
3469.44979596138 1.8352394494779878
3478.70897769928 0.5468041407702073
3487.9572718143463 3.9554485908656734
3497.2320759296417 -0.5748107138290603
3506.525181531906 -0.6120081446131076
3515.7277755737305 0.13937372614211685
3525.0174849033356 2.24919465460946
3534.2494468688965 0.9549587430929041
3543.4994900226593 -1.7402522852165592
3552.832006931305 -0.6586274429436434
3562.0669519901276 -2.8771105491327553
3571.322496652603 -3.6039062008184466
3580.590038537979 -0.02530782596361636
3589.8002066612244 -1.638820434999122
3599.0666954517365 -0.16785305726716437
3608.4398231506348 0.07153316976589164
3617.6322000026703 -0.6140005915770186
3626.8912856578827 1.9183864781963933
3636.159161090851 -0.16990232468519495
3645.5029296875 1.0688331561200748
3654.831123828888 -0.9956474211737509
3664.0277428627014 -0.3602901923223656
3673.394982099533 -0.1837518722205389
3682.6785051822662 0.30869077876410356
3691.9139609336853 0.40097056619883276
3701.14426779747 -2.141673983523024
3710.4658331871033 -0.5186325567925809
3719.7606251239777 -1.0374104483247382
3729.0022027492523 -0.7652964644465243
3738.2444529533386 -1.8717985826038286
3747.492441177368 0.33906440863260556
3756.835734128952 -0.7746165217236423
3766.1119203567505 -1.6613966259644508
3775.3619356155396 2.261170385727962
3784.6848418712616 -0.0075819437724111705
3793.9563941955566 -1.8002247103101832
3803.234850883484 -0.7568034044406868
3812.511022090912 1.646163513863358
3821.7991168498993 -0.056045373929425324
3831.0749130249023 -0.9735333434576776
3840.3272380828857 -2.8871630652208546
3849.5984020233154 -1.966593687273832
3858.8129138946533 -0.14128105791256784
3868.056675672531 -0.2892875552398366
3877.3737876415253 0.1676391226322016
3886.6585841178894 0.10711524739665523
3895.9008238315582 -0.42045606326180374
3905.163104534149 -0.38871735261496454
3914.625206232071 0.30884812366259173
3923.998527288437 0.04115267041776005
3933.359894990921 -0.3340388665143468
3942.6008870601654 -1.1914730225087766
3951.9334008693695 1.2677695550603607
3961.2225708961487 1.9431352708804528
3970.485721349716 -0.4139149164677114
3979.741014957428 1.4911621279387943
3989.0056540966034 0.2732976050763003
3998.3020572662354 -0.7116758572343673
4007.6224715709686 -0.21144434909878274
4016.8634395599365 -0.9836541002850918
4026.0943579673767 -0.8145991753573001
4035.463912963867 -0.02105178061422297
4044.708671808243 -0.3029417236330101
4053.9424991607666 0.4066371206030095
4063.250735759735 -1.547735730099209
4072.5815863609314 2.4785864317517
4082.038405418396 1.053577892633173
4091.339181661606 0.18174562930876603
4100.625278234482 -0.697117113486706
4109.971502304077 -0.860049828816295
4119.393918275833 2.550323513233377
4128.633496522903 1.4561161380447218
4138.024192810059 0.5978328637470831
4147.34411406517 -1.2780767904031654
4156.639213562012 0.272839347753856
4165.987367153168 -0.5091315078746217
4175.295595407486 -1.180141846938898
4184.5888731479645 -2.4152601939582743
4193.9738647937775 -2.314599181921867
4203.257859945297 -1.2679383779891806
4212.726073980331 1.1825114594017916
4222.127284526825 -0.07621601620799723
4231.407898426056 -1.1316430231444519
4240.725937366486 -1.589371298056158
4250.204087734222 -1.6865708582023575
4259.465051412582 0.005880248169060076
4268.9078669548035 1.417793218723007
4278.3416204452515 0.017298156950840138
4287.756977558136 0.28253158782445276
4297.139916181564 -1.0386370169542858
4306.4554443359375 0.9674361235488094
4315.839708566666 2.146882893293628
4325.295315504074 -1.6107838044451706
4334.729890584946 1.532634248296083
4344.169405221939 2.458711028686178
4353.573431491852 -2.351929164460503
4363.015382528305 1.3887297662633358
4372.35174536705 -0.17238980108463253
4382.031805276871 -0.8267912588696413
4391.38453412056 -3.0060205208927213
4400.865355491638 -1.369074469417847
4410.384681224823 -0.20394004671065447
4419.88560628891 2.242593394864345
4429.351002693176 -2.0885017655372486
4438.71817612648 -0.6834783294382529
4448.195406913757 -0.8570262208259849
4457.761913061142 -0.9378364533551398
4467.305562496185 1.3851730620814462
4476.667192459106 -0.020485869651237776
4486.148204565048 1.832523975543482
4495.666464328766 -1.881112186007322
4505.034161090851 0.5269521016582734
4514.489070653915 -0.4672576558797048
4524.079028606415 -0.20868601290310873
4533.590456008911 -1.1523152972629902
4543.10125541687 -2.5164739800590974
4552.624211072922 0.553555891445201
4562.093878030777 -0.6809953982654549
4571.737352848053 -1.6611224923138823
4581.327168703079 0.4214406858613573
4590.775502443314 0.41671577373951774
4600.344987630844 -1.9200532747186527
4609.90823841095 0.7356254056542388
4619.47505235672 -0.05407350544068268
4628.977545261383 -0.46125942672651243
4638.59681725502 -0.009742920817684686
4648.1886785030365 2.1316613454037014
4657.672660827637 1.6295160507005746
4667.295108556747 0.7231970804321641
4676.984516620636 -0.8609362038216883
4686.575062274933 -0.9185003949185699
4696.156875133514 0.9792399820709619
4705.671900272369 -1.654010647737364
4715.272695302963 -0.7432230678124874
4724.89809346199 1.0027684442586837
4734.490785598755 -0.5912900782486741
4744.0732662677765 -0.3657133979833638
4753.554920911789 0.9501203066104358
4762.869819879532 -0.32306944220991674
4772.597852945328 -0.2489085889715581
4782.226675748825 1.7951840703825106
4791.864687681198 -1.3454617884362141
4801.463828325272 0.5675413346412306
4810.988717079163 -1.6758777678538894
4820.427267789841 -1.5185864411914718
4829.887619972229 0.51769224718613
4839.492055177689 1.4549047191950104
4849.082027196884 -1.2703581923752538
4858.693791627884 -1.2062083021607828
4868.368563652039 -0.4541259644200324
4877.907158136368 -1.838873322597051
4887.509971380234 -0.2555906559339516
4897.110220909119 1.3535287101952787
4906.631707668304 -0.6029360708310949
4916.336766958237 1.1231970146538373
4925.90043759346 0.6520722800130219
4935.498775959015 1.5719022885664735
4945.171738862991 1.6917412469077686
4954.688069105148 -1.2146767030388361
4964.165678739548 -0.959387017523855
4973.790746212006 -3.521005853300019
4983.39276766777 -0.13510081639056537
4993.0116975307465 2.08239041554506
5002.705105304718 -0.49854801856227815
5012.372032880783 -1.8134457300739926
5022.076926231384 -0.5726395943841223
5031.786306381226 1.4387399086421782
5041.431234359741 0.8920640228591514
5051.074069976807 1.0772904211305334
5060.794764757156 -0.6673319238708175
5070.450966119766 -2.8518007287508587
5080.047840833664 -0.45294634982490645
5089.761463403702 -1.4638061497968369
5099.377294063568 1.6765208126424291
5109.020471334457 1.863822135568044
5118.670001983643 -1.3032565714269029
5128.271046161652 1.6488511807208173
5137.906443119049 -0.5457150085437457
5147.541186332703 0.4339800869024246
5157.067820072174 -0.03750016493235253
5166.740419626236 -0.103905165879703
5176.41151881218 0.11511794907594353
5185.985147476196 -2.626438259029701
5195.601109981537 0.5487573696239201
5205.287969827652 2.149631101511329
5214.905579805374 1.4913596713682975
5224.575565814972 3.249622750684794
5234.1702716350555 1.851176552589423
5243.823628902435 1.8575653264693237
5253.5922474861145 0.9520942449809666
5263.191049814224 -1.1756024321690706
5272.876040458679 0.24796476247518906
5282.502153396606 1.0085594165376188
5292.104193687439 2.120949208421319
5301.768654823303 -0.32224201626898097
5311.42915725708 2.486318535649845
5321.061928272247 -1.370343638312077
5330.784785270691 -2.070758115655985
5340.519512414932 2.46477454392392
5350.149907588959 -0.09982764736403138
5359.787035703659 0.548794958306148
5369.444708585739 -0.024896734658136355
5379.064965009689 2.0903957867380587
5388.833019256592 -0.3514319575579905
5398.487854480743 -1.2531457122331613
5408.116483926773 -2.2167298791396615
5417.805613040924 -0.9337930871055167
5427.463832378387 2.6413626311045437
5437.175614833832 -0.7578045967588487
5446.904580593109 -0.009794951424157983
5456.584976196289 -0.13062037844338015
5466.4116888046265 0.7988707524746952
5476.180752277374 0.866517754572671
5485.851450443268 0.2013054747209364
5495.54158115387 -0.06995151450386872
5505.204765558243 -1.4714917644474912
5514.854016304016 1.8287298903609195
5524.49809217453 2.2822146957875935
5534.281723499298 0.36573646511045554
5543.952791690826 -0.39284461556094996
5553.579620599747 -0.4205026326502437
5563.238474845886 1.218048938587346
5572.905738115311 1.22294556220508
5582.576817274094 0.778489356517309
5592.217262029648 1.2949881320390155
5601.883451461792 0.39989220666170056
5611.520360708237 -2.5504301275679433
5621.157979249954 -3.5642627530460214
5630.915805101395 1.1132216568179143
5640.718750953674 0.017187488194808642
5650.423361539841 2.7101164337882455
5660.092266321182 0.7405333878024833
5669.716016530991 0.903217293480918
5679.349896907806 1.5166682140176246
5689.044529676437 -0.4345023878864096
5698.676078557968 0.22467433998967223
5708.354024410248 0.17103999398361824
5717.989709377289 2.743971936809758
5727.719263076782 1.7768865305281656
5737.355924606323 2.292871192664281
5747.040577173233 0.9625384713421725
5756.740802288055 0.6122944769311467
5766.473936080933 0.0798590688850298
5776.162441253662 -0.6144980505932818
5785.862076044083 3.401745230522135
5795.547712564468 0.18948699331609586
5805.261235713959 0.05461865840821756
5814.9199068546295 -0.08700726743493536
5824.63302397728 0.4457884924040645
5834.299170017242 -0.7257513766161627
5844.022760629654 3.001555703555825
5853.779660463333 -3.351862764926161
5863.457108736038 -0.7358842883648464
5873.225444793701 1.2538554610105557
5882.921919345856 2.017373107086562
5892.649346590042 2.109025016885507
5902.404047250748 2.557797544394652
5912.092295885086 2.8879612408918565
5921.778641462326 0.8673163269740214
5931.426832199097 1.8333221862491311
5941.120256662369 0.7520200985252135
5950.846855163574 2.015437508341167
5960.525425195694 -1.3127952950652888
5970.198611497879 1.539136272925462
5979.957303285599 1.5440583677071296
5989.662617921829 1.6232501275885214
5999.356176376343 2.7729508529688585
6009.0539290905 2.539433467795127
6018.809586048126 3.521294501131622
6028.4687032699585 -2.8059103151382994
6038.176148414612 -0.4572177723484838
6047.866286039352 -0.6581214357334331
6057.5589864254 -0.8238360638107955
6067.31084394455 1.7053289647014525
6077.06921005249 0.9769891005111775
6086.7803518772125 1.1302025381607794
6096.611714601517 -0.2583254588074513
6106.290086507797 0.386405113972782
6116.060635089874 1.236995207417585
6125.868079662323 -1.616413762394836
6135.585749387741 -0.9300967581610309
6145.32236456871 -0.723063327917689
6154.998890161514 4.059375606695953
6164.615201711655 0.2973087728272372
6174.387443780899 0.539498389666071
6184.14710187912 -0.07864291458422046
6193.828179836273 0.5431533128638144
6203.492431163788 1.4367792576936544
6213.336712598801 -1.041379629061423
6223.1292560100555 1.780464800863396
6232.848429918289 2.176039226506543
6242.560105800629 -1.748181929902537
6252.302988767624 -0.5390446960975848
6261.942972898483 0.2887783109927933
6271.669457197189 1.5001442479220195
6281.478564500809 0.7109997574841376
6291.284621715546 2.2703004622141867
6301.008733510971 0.05201878825548678
6310.824668884277 0.6727457477730792
6320.570867300034 2.6378857490269416
6330.48165345192 1.6166465367113303
6340.28725194931 -0.9309371709401104
6350.089119672775 2.923406320066535
6359.85479259491 2.1784901085743105
6369.710002183914 0.9868800408678657
6379.51010799408 1.1933009096493918
6389.302630662918 1.409172544931775
6399.188650131226 -0.2507110253979039
6409.036217212677 2.114706446027992
6418.894985675812 0.46190263897162853
6428.571094989777 -0.007313974488831754
6438.372889041901 1.0891838494483386
6448.147124290466 1.9544150979359465
6457.983054637909 -0.7576129242520047
6467.774609088898 1.7553218926379344
6477.575331926346 0.793039328829348
6487.422976732254 -0.7361796034938362
6497.220217704773 0.4458343008079513
6506.983083486557 0.297944745782347
6516.72926902771 -3.038498008721863
6526.479950904846 -0.03621297970667903
6536.357319355011 1.1109443587468126
6546.166865110397 2.9221606172414702
6556.0521829128265 0.40644381451759304
6565.851771831512 0.1923762477870017
6575.599281787872 1.8174298446449688
6585.521720647812 -0.6596301980816843
6595.242665052414 -0.39765991956656754
6605.029205560684 0.7263529900598198
6614.886203765869 -0.9796859203770492
6624.581081151962 0.04744682442726078
6634.417761087418 1.5763705261341854
6644.37732052803 -0.6209984491474252
6654.230915307999 -1.1941896842392274
6664.169699668884 -0.0048904744209543605
6674.006019115448 0.20227216528316827
6683.812597751617 -0.5917303371298588
6693.563919067383 1.7064647899626584
6703.434515237808 2.5979053046158604
6713.268098831177 -0.43404326242232893
6723.2250645160675 0.24134619043640892
6733.052798271179 2.3965401025301256
6742.831253290176 3.5995704034408327
6752.759116888046 2.218768393065973
6762.682197809219 1.2027456701242223
6772.606212615967 0.0067436585014457595
6782.5037388801575 0.6204789931248733
6792.463064432144 -0.0561917870901929
6802.268593788147 1.960325870706997
6812.117160558701 1.4025318827322164
6822.122092008591 0.6251842705417954
6832.027341365814 0.19453422312976087
6841.8873517513275 2.1437956187125797
6851.8115837574005 -0.19087578874140698
6861.748461961746 -0.45755580394664097
6871.616332769394 -0.5569123545603183
6881.591577529907 -0.5892004445205934
6891.542320966721 -0.37984779370518473
6901.4158663749695 -1.205640433917654
6911.290958404541 -1.116814989514503
6921.216274023056 2.317804372482235
6931.258692741394 -0.8931132219668125
6941.017751932144 1.2956045233458169
6950.93049287796 -0.18966570564382668
6960.801473140717 2.1433796184363194
6970.7289781570435 2.188677641027753
6980.7242085933685 0.44202355551591355
6990.713178634644 -0.3948885227603338
7000.656188488007 1.093734917052891
7010.550788640976 3.6737488309011246
7020.506844758987 1.3017562167282948
7030.498707771301 0.042188004131443746
7040.541100025177 1.0008357348766705
7050.458312749863 2.2755630456476883
7060.467169523239 0.7983843324793127
7070.352504968643 0.12460345140979379
7080.405611515045 2.599054562597053
7090.372100830078 0.5862722610549598
7100.425180673599 3.124287420372057
7110.417944908142 3.742200410244134
7120.39892411232 0.9955543976748249
7130.409081697464 2.0676297050817585
7140.325981378555 1.311609140648795
7150.341320991516 -0.2629819877465689
7160.419595003128 3.831261096874022
7170.347597360611 -2.723478531826168
7180.381155014038 0.015638180320570738
7190.329708337784 4.529403172388813
7200.1496205329895 0.48340555759643355
7210.138005495071 3.328549409322479
7220.116925477982 1.4184237796761479
7230.153124094009 0.613396577082892
7240.19725561142 0.8301176656829168
7250.17073059082 -1.0781428131934834
7260.139283895493 0.5391054659409977
7270.197098970413 0.37735587582301555
7280.189488172531 1.2598842132482857
7290.2033360004425 2.566785162529661
7300.2345604896545 2.287422845268666
7310.273499965668 -2.1563768676972126
7320.248048782349 -1.6295178298649404
7330.241769313812 0.21472489985890908
7340.198521852493 0.5725237167385266
7350.222755908966 1.4825777263672124
7360.188465118408 1.6779972143919852
7370.174268722534 2.20266178327016
7380.240924358368 -0.11504180005538767
7390.214412927628 3.339395160793668
7400.262778043747 -0.024529693750824366
7410.302626848221 -0.893838526235663
7420.345839500427 0.12642187004340277
7430.378345966339 2.2684900108575157
7440.435473203659 1.639364204071253
7450.403843402863 1.7896540615722045
7460.418503046036 2.76759338304865
7470.399723768234 0.6916970112505694
7480.408613920212 -0.1894694810870623
7490.429558038712 2.92273117531518
7500.511976480484 2.373280668618877
7510.51432967186 1.8105629831508707
7520.398016691208 1.641460499488362
7530.414911746979 1.7791463535846042
7540.427848577499 1.2969166814770117
7550.46649646759 2.7489880376624587
7560.545021057129 1.8629396523173525
7570.587221860886 1.8338951271948234
7580.616183042526 2.1284286048075973
7590.621890544891 -2.120761519993719
7600.651934146881 1.7217649111813782
7610.694215774536 1.0133411738600995
7620.817076921463 0.44994703191787444
7630.916417598724 2.6190797695642862
7640.919832706451 0.73991235483159
7650.993113279343 -0.8770785177936335
7661.014986276627 -0.9165471728302621
7671.107130050659 0.11047955448760804
7681.183866262436 -0.19272439841957478
7691.225402355194 1.0147258077141397
7701.272292375565 1.1263409591221574
7711.310589313507 1.4354063672434747
7721.372324705124 1.9760556723499967
7731.3988699913025 0.6195533356604666
7741.441698789597 0.48308118195787286
7751.436259031296 0.769078677595314
7761.480190515518 1.9945381872934875
7771.548350572586 -1.6159114654537898
7781.578286886215 0.8230309004910119
7791.649502038956 0.10728680165125737
7801.700014829636 1.716404962040624
7811.689058065414 1.196131196675776
7821.758319377899 0.6109538810214032
7831.795413732529 2.0422263126252282
7841.807640552521 -0.5232197162061081
7851.915540218353 0.17596767510084654
7861.934007883072 -1.783203069685274
7872.019189834595 5.580138287384218
7882.097898721695 -0.272084186570698
7892.101514339447 3.6427465911895274
7902.132969856262 -2.067761363915616
7912.160343170166 -1.0502839955819243
7922.202429056168 0.8655805219237145
7932.278531074524 2.8293804989803384
7942.3628125190735 0.9233991531715557
7952.412363529205 0.35505971710641515
7962.408643245697 1.6648333500140555
7972.552618741989 1.0046351697422073
7982.539242267609 0.525428351337559
7992.619396686554 2.026864530741479
8002.658232450485 3.3269671939827825
8012.70321393013 0.7577728171283382
8022.743129730225 1.3086918422022809
8032.790046215057 -0.34718043730646575
8042.884606599808 -0.242588162121965
8052.933197259903 -0.4876118343957958
8063.060176610947 1.9791364637675612
8073.100911855698 -1.2878823293747843
8083.27664065361 1.580886427617606


==> ODF_beam_phase_stability_data.txt <==
x y1
0.001 28.14191522527051
0.201 25.450463027900128
0.401 23.22040804617029
0.601 20.638962996333476
0.801 20.010462871848404
1.001 18.64293518617501
1.2009999999999998 18.337488674068936
1.401 18.236968071111733
1.601 17.653045513747543
1.801 15.421242139790593
2.001 14.389392892388855
2.201 14.39127181652782
2.401 16.09496329856745
2.601 17.07310877588759
2.801 17.01554420278069
3.001 19.883589530527274
3.201 22.048191031635156
3.401 21.96528120590608
3.601 20.412806347500805
3.801 16.639786952151326
4.001 13.236408192352542
4.2010000000000005 9.028445435996105
4.401000000000001 8.52668812092054
4.601000000000001 9.016081673927147
4.801 7.367838677240911
5.001 6.028798202461303
5.2010000000000005 4.8606957008645395
5.401000000000001 2.343935647999956
5.601000000000001 1.1462410104531955
5.801 0.38238113190197964
6.001 -3.3871414789932714
6.2010000000000005 -7.063752945846318
6.401000000000001 -10.772962459576092
6.601000000000001 -14.066205378407062
6.801 -15.76727702982248
7.001 -17.974965092692514
7.2010000000000005 -18.851970400093705
7.401000000000001 -21.168431992006845
7.601000000000001 -21.83002287537397
7.801 -21.482129591721332
8.001 -23.50749215096141
8.200999999999999 -20.37097209626984
8.401 -18.352086493724073
8.600999999999999 -17.611957684434742
8.801 -16.15239397007167
9.001 -16.825602193589475
9.201 -18.887061422638226
9.401 -22.84713672456246
9.600999999999999 -27.21657297125705
9.801 -29.71958121144121
10.001 -30.22198015521019
10.201 -30.987588425988633
10.401 -28.15227167703074
10.600999999999999 -27.597192995220553
10.801 -29.37531524415465
11.001 -30.852719545449872
11.201 -32.847875917211354
11.401 -33.16843655392256
11.600999999999999 -31.230098333349815
11.801 -27.329589706672664
12.001 -21.984866815374517
12.201 -16.604326702867297
12.401 -14.323318313591926
12.600999999999999 -13.14961029369806
12.801 -13.411221983646215
13.001 -16.253534139990506
13.201 -17.469710993162494
13.401 -19.606108408931846
13.600999999999999 -19.930272461800087
13.801 -20.721124868931042
14.001 -17.587842373347826
14.201 -11.865380352533862
14.401 -9.50734526594897
14.600999999999999 -9.459759949423642
14.801 -9.26881933961431
15.001 -8.121335364650236
15.201 -7.657292579698719
15.401 -6.827874427300344
15.600999999999999 -6.267550568808929
15.801 -9.972879056259444
16.001 -10.524205405224507
16.201 -11.2047932779534
16.401 -12.635382584850731
16.601000000000003 -11.671946767056852
16.801000000000002 -12.619005426112949
17.001 -12.944814916461041
17.201 -10.401575270275885
17.401000000000003 -8.662426908643056
17.601000000000003 -6.11620341326261
17.801000000000002 -3.8669179555117807
18.001 -3.0100182394839976
18.201 -2.4862800858510354
18.401000000000003 -4.493673364724941
18.601000000000003 -4.845831916481643
18.801000000000002 -6.111447271631164
19.001 -7.636569259841053
19.201 -8.205504547556643
19.401000000000003 -8.187020493453701
19.601000000000003 -7.610836088438759
19.801000000000002 -6.406660817242482
20.001 -5.274781840411038
20.201 -3.488048162252994
20.401000000000003 -1.6904417273846093
20.601000000000003 0.27672014548818424
20.801000000000002 0.8520294351507118
21.001 -0.1147505734538754
21.201 -0.30682000852868896
21.401000000000003 1.2049325703480918
21.601000000000003 0.45467374931149607
21.801000000000002 1.1090394155881995
22.001 1.1717167949872191
22.201 0.11675788376271612
22.401000000000003 0.6827093222830172
22.601000000000003 1.1583510626091993
22.801000000000002 1.9087367386024425
23.001 2.7806237242785983
23.201 5.911902279244032
23.401000000000003 9.801431517508263
23.601000000000003 14.068832255677648
23.801000000000002 19.941407813547244
24.001 20.917571411981044
24.201 23.536729153464194
24.401000000000003 22.85801652791895
24.601000000000003 18.320753012193222
24.801000000000002 11.970276224988766
25.001 8.045418800565585
25.201 2.7979789531161714
25.401000000000003 -0.5524406200415797
25.601000000000003 -2.177336789290621
25.801000000000002 -5.838087709620254
26.001 -7.6554136555596415
26.201 -9.912310410703412
26.401000000000003 -11.632612538139824
26.601000000000003 -12.890620272851947
26.801000000000002 -11.499876291653209
27.001 -8.558665069622293
27.201 -7.575127337410208
27.401000000000003 -6.361336828203434
27.601000000000003 -4.305740504320056
27.801000000000002 -0.8150579572539982
28.001 0.2507534874267776
28.201 1.8951375195651963
28.401000000000003 3.5106500989851384
28.601000000000003 1.7005732703452168
28.801000000000002 1.3693935868368499
29.001 -0.5483279455809225
29.201 -3.279371758736602
29.401000000000003 -5.269279276861312
29.601000000000003 -4.7345635732930305
29.801000000000002 -3.3250818280782823
30.001 -3.301608145684554
30.201 -5.508294238245753
30.401000000000003 -7.34747416778589
30.601000000000003 -8.489972191414495
30.801000000000002 -8.444390815506836
31.001 -9.335894357506959
31.201 -11.45229097512788
31.401000000000003 -12.791331449907489
31.601000000000003 -14.034737995273417
31.801000000000002 -16.100565447173608
32.001 -17.166012873283535
32.201 -17.266662169674873
32.400999999999996 -17.71746607720513
32.601 -17.971598840150023
32.800999999999995 -18.00355525833345
33.001 -18.59997210967856
33.201 -18.035280028335478
33.400999999999996 -16.22070076797695
33.601 -16.716957357980505
33.800999999999995 -15.831471153266989
34.001 -11.472137341155303
34.201 -6.787279002728496
34.400999999999996 -5.24642699990693
34.601 -5.803380928900651
34.801 -5.930509818612563
35.001 -6.286654189873502
35.201 -7.251323626157728
35.400999999999996 -8.117838580196008
35.601 -9.041682782204362
35.801 -10.326146210027787
36.001 -8.374335625374442
36.201 -7.199752490128162
36.400999999999996 -7.2997840580354705
36.601 -7.615719085026967
36.801 -10.331773790056445
37.001 -13.552209317741244
37.201 -16.341457494219526
37.400999999999996 -20.936899634580982
37.601 -23.266986184218126
37.801 -26.270132040684985
38.001 -27.238915989907582
38.201 -28.67238435277511
38.400999999999996 -28.126431873925753
38.601 -28.381542706970322
38.801 -26.578200221892985
39.001 -24.63675129716853
39.201 -22.934677675444277
39.400999999999996 -21.10436472351887
39.601 -18.380187624315226
39.801 -14.568835970357668
40.001 -14.120912957275323
40.201 -13.591929626960791
40.400999999999996 -12.157843535609231
40.601 -10.067669124440613
40.801 -8.363845272011531
41.001 -6.305009550542195
41.201 -7.341100165838839
41.400999999999996 -11.097896834571657
41.601 -13.161718507376463
41.801 -13.84318149545777
42.001 -15.071957435835543
42.201 -14.602180439152676
42.400999999999996 -15.469182589763136
42.601 -16.102312000923234
42.801 -16.399636118855142
43.001 -18.272055723965423
43.201 -17.464083413133608
43.400999999999996 -16.52028621339514
43.601 -14.919735164937038
43.801 -10.080908001861985
44.001 -6.493197959337749
44.201 -4.133287625569096
44.400999999999996 -0.7939485570938132
44.601 0.01124949099244077
44.801 -1.7405200195777297
45.001 -2.905256268631888
45.201 -2.9695533468237727
45.400999999999996 -3.4745518979631242
45.601 -3.7190657459422027
45.801 -4.36417651582417
46.001 -3.7015836621482094
46.201 -1.3984914795682926
46.400999999999996 1.2631369336705802
46.601 4.17463100327268
46.801 5.740833774149223
47.001 9.205400746465784
47.201 9.60337232231143
47.400999999999996 9.583268569415623
47.601 7.787303895071773
47.801 5.253808180331362
48.001 2.935598196190881
48.201 2.424609884929623
48.400999999999996 1.6707237475268357
48.601 -0.5056256256436882
48.801 -2.3806429996465113
49.001 -2.644260468690277
49.201 -3.163371174125814
49.400999999999996 -3.805731581471491
49.601 -5.005790501251795
49.801 -6.800262331759086
50.001 -6.581481655182415
50.201 -3.000274308039252
50.400999999999996 0.35078505533419957
50.601 2.025377113428931
50.801 4.060485442591471
51.001 4.877558217696901
51.201 6.671905031725373
51.400999999999996 9.232240681402004
51.601 12.152112693568824
51.801 14.794229343709048
52.001 16.884302638608006
52.201 18.468733915196935
52.400999999999996 19.29367537456335
52.601 18.773560860341263
52.801 18.040657268142127
53.001 15.784505096439034
53.201 13.802975520879272
53.400999999999996 12.57481730898553
53.601 10.314168220996862
53.801 8.547922537559543
54.001 5.671523167457281
54.201 4.582344672085355
54.400999999999996 3.512527184646501
54.601 1.1125343615650536
54.801 2.438979426094079
55.001 2.7367925790759955
55.201 4.147531842990361
55.400999999999996 5.2661719424003195
55.601 6.412527092099026
55.801 4.427500732084923
56.001 3.618548512675943
56.201 5.263678966732641
56.400999999999996 5.435620748702263
56.601 4.168255162848027
56.801 0.49339208822209457
57.001 -2.470932474586789
57.201 -4.983554114303843
57.400999999999996 -3.919364206893647
57.601 -1.24513854492659
57.801 2.272874810603298
58.001 5.980082222192777
58.201 9.273707544371177
58.400999999999996 11.836666701627223
58.601 12.635128567673291
58.801 12.375882998436396
59.001 11.65809353084228
59.201 10.898090778361052
59.400999999999996 8.797299158872761
59.601 7.39943659228652
59.801 5.080735734618656
60.001 -0.7059222481175311
60.201 -5.756049322288391
60.400999999999996 -7.450360891454352
60.601 -9.899327081672595
60.801 -12.158972360874714
61.001 -12.708550317612662
61.201 -13.568200396176508
61.400999999999996 -15.796120905376597
61.601 -15.94021894362345
61.801 -16.608698602674053
62.001 -15.368790680240068
62.201 -16.59371133302534
62.400999999999996 -15.940605023925855
62.601 -15.322464720891958
62.801 -16.171751301049312
63.001 -13.025358621478745
63.201 -10.053169051364193
63.400999999999996 -8.507198726817705
63.601 -6.119700197716952
63.801 -4.158996896762233
64.001 -2.288220890654202
64.20100000000001 -1.9853978861276573
64.40100000000001 -2.6065459385661143
64.601 -3.829332118821867
64.801 -3.216072973898349
65.001 -1.020493124706718
65.20100000000001 1.8330741916950046
65.40100000000001 5.363945859776663
65.601 5.397777525143965
65.801 2.595314371453469
66.001 1.8334363717883662
66.20100000000001 3.791005068382219
66.40100000000001 3.5920689193554836
66.601 5.363688472908393
66.801 8.087505230496276
67.001 7.3643437312642845
67.20100000000001 6.466232700658338
67.40100000000001 7.222738668685338
67.601 8.352871091767156
67.801 10.239252096007817
68.001 12.395113474457503
68.20100000000001 13.863033069653966
68.40100000000001 14.597558199123796
68.60100000000001 15.001287886910063
68.801 15.078594032819524
69.001 14.70221721522853
69.20100000000001 12.487406890015563
69.40100000000001 11.483017144511678
69.60100000000001 10.058673146127376
69.801 9.932803613592682
70.001 11.13049825113933
70.20100000000001 13.575941918216586
70.40100000000001 14.251284614264137
70.60100000000001 14.96519489405648
70.801 15.736068564770449
71.001 15.33246757041843
71.20100000000001 13.430226019654356
71.40100000000001 10.421322051246989
71.60100000000001 8.455397473819858
71.801 6.382938633104345
72.001 3.8150946407823767
72.20100000000001 1.6742205319811774
72.40100000000001 0.5480739284033689
72.60100000000001 -0.7652315364962305
72.801 0.227770678560546
73.001 0.37238165206656504
73.20100000000001 0.4818997645501213
73.40100000000001 0.18794557611602158
73.60100000000001 0.9647887836981681
73.801 3.0777143555515067
74.001 4.518536628943252
74.20100000000001 3.853939834649509
74.40100000000001 2.2931072569333537
74.60100000000001 3.2605307327090713
74.801 3.394780046286087
75.001 4.882676539421823
75.20100000000001 5.140921976827485
75.40100000000001 6.67989873246529
75.60100000000001 8.662558971768249
75.801 9.702659306778173
76.001 11.2958325445029
76.20100000000001 12.923968111337786
76.40100000000001 11.902737910733208
76.60100000000001 12.708426832346959
76.801 13.679216560665168
77.001 14.950718721189332
77.20100000000001 16.253304023022224
77.40100000000001 15.779903386928368
77.60100000000001 15.692983841486011
77.801 14.419369270163656
78.001 11.263232659148457
78.20100000000001 7.585258880370702
78.40100000000001 6.309769061864813
78.60100000000001 8.028194103639862
78.801 6.2360883938437155
79.001 3.822343758081729
79.20100000000001 2.0060197824512898
79.40100000000001 1.3355582445142318
79.60100000000001 -0.18580773389544447
79.801 0.3260538542407403
80.001 -1.5058769579999307
80.20100000000001 -2.336063594047914
80.40100000000001 -2.7465294638745945
80.60100000000001 -3.3239493258575976
80.801 -4.393024068333489
81.001 -2.135380891271666
81.20100000000001 -0.899740075419345
81.40100000000001 0.5896713232843922
81.60100000000001 2.7486673060951716
81.801 3.574844222429874
82.001 3.283383009663339
82.20100000000001 4.789145828417986
82.40100000000001 4.3530736421456595
82.60100000000001 2.8132236096330416
82.801 2.0637093720370103
83.001 1.1664734567833648
83.20100000000001 -1.1523542558410327
83.40100000000001 -1.9956547528315696
83.60100000000001 -1.6227747196949167
83.801 0.22640468968063487
84.001 2.1191633728234365
84.20100000000001 2.820833068548154
84.40100000000001 0.9004898670285684
84.60100000000001 -1.331929396934811
84.801 -2.2943393442105844
85.001 -1.7757397355563853
85.20100000000001 -3.308344327724967
85.40100000000001 -2.5975484290395343
85.60100000000001 -3.072208422310723
85.801 -4.784877190622979
86.001 -5.234445641185175
86.20100000000001 -6.253181027644246
86.40100000000001 -7.393057382170923
86.60100000000001 -7.476840484774812
86.801 -5.627172040349365
87.001 -6.13106382795479
87.20100000000001 -4.518661952686671
87.40100000000001 -2.4024951447695457
87.60100000000001 -1.1571103974727066
87.801 -0.7252795790951723
88.001 -3.9282348614635794
88.20100000000001 -6.595724341390451
88.40100000000001 -9.526447048535942
88.60100000000001 -10.967396176884336
88.801 -11.770465267873874
89.001 -9.412558874723231
89.20100000000001 -7.632327891946147
89.40100000000001 -6.2623053921273595
89.60100000000001 -3.530004060271949
89.801 -1.9781726690375763
90.001 1.282856444741583
90.20100000000001 2.757151880362585
90.40100000000001 4.613942587130964
90.60100000000001 8.358860851889176
90.801 11.528727213853358
91.001 11.845792904587938
91.20100000000001 9.149071630326944
91.40100000000001 7.653183274928779
91.60100000000001 8.322894713992355
91.801 8.56715301358065
92.001 8.857998336340643
92.20100000000001 6.25169339197646
92.40100000000001 5.952624558772527
92.60100000000001 5.744075010212782
92.801 6.979098097581073
93.001 7.350356593447032
93.20100000000001 6.8137656426951025
93.40100000000001 5.443616287919781
93.60100000000001 5.907530379437276
93.801 6.294781792216099
94.001 7.683518155841739
94.20100000000001 10.070911891717401
94.40100000000001 11.470162508915223
94.60100000000001 11.206160798046653
94.801 9.119972206382045
95.001 8.113729275426067
95.20100000000001 9.796186340826694
95.40100000000001 8.080127419762789
95.60100000000001 5.752815132870978
95.801 4.206587421456106
96.001 5.096213877794639
96.20100000000001 5.638539040278033
96.40100000000001 6.011060570276641
96.60100000000001 6.588735980650426
96.801 6.390676785453593
97.001 4.947486552872874
97.20100000000001 4.031148855032143
97.40100000000001 3.5917104162174383
97.60100000000001 2.354295469451131
97.801 1.3225749154835285
98.001 1.0246110073359205
98.20100000000001 1.143361954482998
98.40100000000001 1.4731774875891688
98.60100000000001 4.710710857243043
98.801 11.02159786713969
99.001 15.547369059193556
99.20100000000001 19.638329260629916
99.40100000000001 20.67955842090555
99.60100000000001 20.208009131786184
99.801 18.01967839989379
100.001 18.2724212737495
100.20100000000001 17.22759053579466
100.40100000000001 15.416123818065557
100.60100000000001 12.991017390543448
100.801 8.356110489353114
101.001 4.605202464472654
101.20100000000001 1.1614838284926918
101.40100000000001 -1.903615047186463
101.60100000000001 -3.166610571711658
101.801 -1.9717949901353222
102.001 -0.47402771059819315
102.20100000000001 0.26036688695967314
102.40100000000001 0.787346276656308
102.60100000000001 -1.4787796361954406
102.801 -1.8186994423620035
103.001 -0.6236283123948851
103.20100000000001 1.4141016858694684
103.40100000000001 4.10706695033025
103.60100000000001 4.527278590079163
103.801 3.708966681050356
104.001 4.698369156905642
104.20100000000001 4.540517467500649
104.40100000000001 3.826971206279154
104.60100000000001 3.873427697539114
104.801 4.876429392431419
105.001 5.4157725441970115
105.20100000000001 9.201775268577308
105.40100000000001 12.003878080652044
105.60100000000001 12.140237966549648
105.801 7.946391041444826
106.001 5.07798537208248
106.20100000000001 1.6258906320152846
106.40100000000001 -0.04032348351472592
106.60100000000001 2.1340219490379013
106.801 6.102223322091504
107.001 10.105002782430574
107.20100000000001 8.283560485075327
107.40100000000001 6.693755338370806
107.60100000000001 4.5779764492339154
107.801 3.397892588915397
108.001 0.7959595443579701
108.20100000000001 -2.925102634659538
108.40100000000001 -2.729793801998767
108.60100000000001 -3.283124091581726
108.801 -3.340942374601582
109.001 -3.6054331205201606
109.20100000000001 -4.36505163117647
109.40100000000001 -3.3108391418702467
109.60100000000001 -2.512375437346691
109.801 -2.5457180676639837
110.001 -2.9696838787357365
110.20100000000001 -4.052484695205294
110.40100000000001 -4.901260178581197
110.60100000000001 -7.307522210384718
110.801 -8.068376178009316
111.001 -7.4701043027343985
111.20100000000001 -4.864058583716201
111.40100000000001 -1.2206647307016283
111.60100000000001 5.752686439436729
111.801 10.769726431680965
112.001 14.48479885057634
112.20100000000001 15.244417361232877
112.40100000000001 16.045631428292495
112.60100000000001 17.715851586580698
112.801 19.3802106781809
113.001 22.285457600792483
113.20100000000001 24.326682545033577
113.40100000000001 25.970448848687965
113.60100000000001 23.753761437813864
113.801 20.914074627526702
114.001 19.349978752015318
114.20100000000001 16.486946952768676
114.40100000000001 17.078865049350497
114.60100000000001 17.800278156355375
114.801 18.426520630309483
115.001 16.52203797531331
115.20100000000001 14.045229879849671
115.40100000000001 14.583830286652415
115.60100000000001 13.75765153184011
115.801 12.800462861036749
116.001 10.343140789985114
116.20100000000001 7.716862624636633
116.40100000000001 4.536765134655639
116.60100000000001 1.6682307718591574
116.801 0.03896454128107507
117.001 0.3840008306949585
117.20100000000001 1.5010212313119382
117.40100000000001 1.4342036002877876
117.60100000000001 0.981037249001588
117.801 0.047086935455240564
118.001 -1.6840879486916265
118.20100000000001 -1.1940546054693186
118.40100000000001 0.34829024118880625
118.60100000000001 1.8004779832958775
118.801 2.9886842377885614
119.001 4.243066494612094
119.20100000000001 6.4757192452347
119.40100000000001 7.986855934104938
119.60100000000001 9.175062188597622
119.801 8.80341761242903
120.001 9.263090336051505
120.20100000000001 11.261741653789613
120.40100000000001 12.057068915474701
120.60100000000001 12.183067141443416
120.801 13.285484514236828
121.001 11.907727539023881
121.20100000000001 10.880739226478795
121.40100000000001 8.982608511698004
121.60100000000001 5.8630796672729275
121.801 3.8382061430827434
122.001 1.6878473281827837
122.20100000000001 -0.004250713915212145
122.40100000000001 -1.5332298281952035
122.60100000000001 -2.405247345783323
122.801 -3.521137082657333
123.001 -3.2811201509638295
123.20100000000001 -1.5251074340211517
123.40100000000001 0.6130144737662704
123.60100000000001 2.7220608578180645
123.801 3.8830410970720095
124.001 5.059501317979652
124.20100000000001 4.518407935509231
124.40100000000001 2.850294672586301
124.60100000000001 -0.7778563623890022
124.801 -1.4606798239174168
125.001 -0.9298194079416362
125.20100000000001 -1.658227922332685
125.40100000000001 -2.3937550221113497
125.60100000000001 -3.0983037738063786
125.801 -4.437241293838724
126.001 -6.065248167239588
126.20100000000001 -8.684150360331955
126.40100000000001 -9.863618330644158
126.60100000000001 -11.187800229209302
126.801 -10.50361077880109
127.001 -9.530201219858668
127.20100000000001 -6.5552576102526245
127.40100000000001 -3.450695812222193
127.60100000000001 -0.7016808802225114
127.801 1.6996981549928023
128.001 4.783775635257712
128.201 7.676910667235575
128.401 12.42994894861124
128.601 15.021906413542524
128.80100000000002 16.172629786092557
129.001 15.721338681990233
129.201 16.560009892305743
129.401 14.769266494434191
129.601 14.047724693995178
129.80100000000002 13.332685588937238
130.001 12.076812326754862
130.201 10.082659763780043
130.401 8.222607597694264
130.601 2.700951457657993
130.80100000000002 -0.6926833706960451
131.001 -3.1569971721787624
131.201 -6.263309200913909
131.401 -8.520564459195725
131.601 -5.557243705173391
131.80100000000002 -1.7576417617560764
132.001 -0.6793139613628227
132.201 -1.1350027039587758
132.401 -3.133267941394365
132.601 -8.439401187216163
132.80100000000002 -12.82205424960057
133.001 -16.923889046224872
133.201 -18.634936277266547
133.401 -19.7126224489665
133.601 -19.383935741125924
133.80100000000002 -20.069382710233867
134.001 -19.66467495234781
134.201 -17.085211781397334
134.401 -16.78002265615953
134.601 -13.936092639499975
134.80100000000002 -12.980781054357863
135.001 -12.443570536644302
135.201 -11.476020205912278
135.401 -11.441056038324291
135.601 -11.460157820911263
135.80100000000002 -12.632632222314555
136.001 -11.680944276583546
136.201 -11.241632692725261
136.401 -10.739617990781085
136.601 -12.234401421122925
136.80100000000002 -13.297462503267525
137.001 -12.221035688744905
137.20100000000002 -10.36910407835569
137.401 -8.774439835272233
137.601 -6.262924959089105
137.80100000000002 -3.9146319654712443
138.001 -1.8278035835910487
138.20100000000002 -0.4775244950525348
138.401 -0.19218357431998356
138.601 0.21928610429313267
138.80100000000002 0.8139545634110164
139.001 2.4523249352181438
139.20100000000002 4.531519957974069
139.401 4.272401243693707
139.601 4.646411940573444
139.80100000000002 3.102936430172349
140.001 1.4867803835815039
140.20100000000002 -0.8064428510747348
140.401 -2.5071320991428365
140.601 -3.2577733235267488
140.80100000000002 -3.063466461174926
141.001 -3.651376676520954
141.20100000000002 -3.3322004134658982
141.401 -2.8365633904239758
141.601 -0.9170934657792031
141.80100000000002 1.5652153547565604
142.001 2.839703202953615
142.20100000000002 5.277406879203909
142.401 7.202506222355169
142.601 9.057292988505651
142.80100000000002 11.455921661184789
143.001 11.770852879389736
143.20100000000002 12.432210276097521
143.401 11.95256065453566
143.601 11.448308525314474
143.80100000000002 11.693443778732899
144.001 9.79906723527472
144.20100000000002 9.686670066820739
144.401 9.159201642074208
144.601 8.90743683831829
144.80100000000002 7.656805075862053
145.001 7.041415135364218
145.20100000000002 6.227475126142167
145.401 3.9319905639996477
145.601 -0.8286810765002883
145.80100000000002 -2.9970349104532943
146.001 -7.08598933279427
146.20100000000002 -10.122608351490271
146.401 -11.18841611921573
146.601 -12.355902730806065
146.80100000000002 -13.500893730102462
147.001 -13.302832696428027
147.20100000000002 -13.32255220749903
147.401 -10.977140108329195
147.601 -9.02543615537843
147.80100000000002 -7.366215608757102
148.001 -7.3478602480882955
148.20100000000002 -9.791812909806708
148.401 -14.099421153767935
148.601 -20.825528336645107
148.80100000000002 -27.233183616653946
149.001 -32.45288451360557
149.20100000000002 -35.98576012230512
149.401 -35.75512494196312
149.601 -33.17342434373552
149.80100000000002 -30.309879609229824
150.001 -26.43009246393285
150.20100000000002 -21.89670997448627
150.401 -20.13571130620801
150.601 -16.86918146735661
150.80100000000002 -15.643514392653174
151.001 -14.712187586686127
151.20100000000002 -12.48015256454778
151.401 -12.362383364455582
151.601 -12.326930161817813
151.80100000000002 -10.126105135944613
152.001 -9.361370142040869
152.20100000000002 -8.212755503333597
152.401 -4.294867747609942
152.601 -0.20529375830722074
152.80100000000002 4.100950335251582
153.001 5.369446584848902
153.20100000000002 4.999059527380155
153.401 3.0437539967500697
153.601 1.1276282629161187
153.80100000000002 0.028731574786434066
154.001 -1.2783543202873489
154.20100000000002 -0.8282968346754842
154.401 -1.0906788467509614
154.601 -0.8389140429949293
154.80100000000002 -0.8491451710119691
155.001 -0.6785675394445434
155.20100000000002 -1.7097972198846492
155.401 -3.4268599497351033
155.601 -5.813613895395292
155.80100000000002 -9.5966327705803
156.001 -13.852668040034246
156.20100000000002 -17.390529600069158
156.401 -20.482111746024316
156.601 -20.51895116079595
156.80100000000002 -20.39619233241308
157.001 -18.36183042516882
157.20100000000002 -17.779656260031857
157.401 -16.700221696104677
157.601 -16.87529808243528
157.80100000000002 -17.56473270952506
158.001 -18.234085645450477
158.20100000000002 -19.93240693432972
158.401 -22.160327443529923
158.601 -23.106257277320537
158.80100000000002 -24.359893112225905
159.001 -25.637129484481306
159.20100000000002 -25.283119585750114
159.401 -22.6755571226862
159.601 -20.652689377591514
159.80100000000002 -18.689643856134694
160.001 -17.874933524785092
160.20100000000002 -17.177760745346063
160.401 -15.144762988504226
160.601 -11.503735256200798
160.80100000000002 -9.916680472032454
161.001 -6.988965514291294
161.20100000000002 -8.533547788226429
161.401 -11.86576459435878
161.601 -11.97577358037006
161.80100000000002 -12.282093369350946
162.001 -9.441531443711483
162.20100000000002 -5.572104119865344
162.401 -4.145138452379001
162.601 -7.724595568817449
162.80100000000002 -5.423251778464532
163.001 -3.093442838949727
163.20100000000002 -0.38973167273536546
163.401 3.7303077293919387
163.601 8.314538833159077
163.80100000000002 15.729565869389262
164.001 20.870239805368783
164.20100000000002 21.73426178373927
164.401 24.129496626711557
164.601 26.12166914927775
164.80100000000002 27.174624119884243
165.001 29.60584900096262
165.20100000000002 31.10073906300704
165.401 31.380834807058136
165.601 33.57641465624988
165.80100000000002 33.51934279514808
166.001 33.507488291382856
166.20100000000002 33.06941216449263
166.401 30.3557235801743
166.601 30.136812371685778
166.80100000000002 30.031793013965284
167.001 28.30637440328144
167.20100000000002 27.24305961122377
167.401 28.57611032588136
167.601 28.519783048220233
167.80100000000002 27.61468028718309
168.001 28.45872352913659
168.20100000000002 28.59657442039304
168.401 26.250779917875775
168.601 25.733800008014782
168.80100000000002 23.371008779798217
169.001 22.27859272531805
169.20100000000002 20.66331179407962
169.401 21.354259488259686
169.601 22.47801607091708
169.80100000000002 22.07428454465321
170.001 22.599515542122617
170.20100000000002 24.45342719292057
170.401 26.401638038372198
170.601 27.358929663922822
170.80100000000002 27.5470132794934
171.001 27.679878219414263
171.20100000000002 26.814725577300692
171.401 23.60477856450109
171.601 20.14669222583416
171.80100000000002 17.100590339516998
172.001 13.76089276790367
172.20100000000002 11.964542013257415
172.401 10.399830247739601
172.601 9.186427657312947
172.80100000000002 7.22112080836996
173.001 5.599846440054193
173.20100000000002 3.404884319346479
173.401 1.012247245266849
173.601 -1.5746966911643767
173.80100000000002 -4.238180128333056
174.001 -4.910641929932694
174.20100000000002 -5.864567302940827
174.401 -2.728045409771539
174.601 0.4480680991830468
174.80100000000002 3.278139671459485
175.001 7.0768683380021
175.20100000000002 9.94429409878694
175.401 13.131385157676846
175.601 15.207704801417663
175.80100000000002 13.127890211700105
176.001 11.248374082933992
176.20100000000002 11.107026407223316
176.401 9.107501812610508
176.601 7.698762812358723
176.80100000000002 4.704230223593527
177.001 3.708709294181972
177.20100000000002 3.8263534777951236
177.401 1.5408444952788614
177.601 0.4305860153890535
177.80100000000002 -0.5707978191879874
178.001 -1.144871651882454
178.20100000000002 -0.26360475333240174
178.401 0.6884435340143682
178.601 -2.793730538575005
178.80100000000002 -7.601349543862284
179.001 -8.348238435401186
179.20100000000002 -10.36486271046067
179.401 -10.254469482624586
179.601 -8.169538409659708
179.80100000000002 -5.049239243107195
180.001 -1.2757308127078204
180.20100000000002 -0.18781167451322744
180.401 0.05683086689987249
180.601 0.49138630912659664
180.80100000000002 1.9053704860598373
181.001 2.8104732470969793
181.20100000000002 7.380206116265299
181.401 11.44779559005542
181.601 13.385878262237497
181.80100000000002 14.91300419106517
182.001 19.26244147808893
182.20100000000002 21.694668329476258
182.401 21.594765455003085
182.601 22.61275441954399
182.80100000000002 20.381465819323807
183.001 18.76718685839421
183.20100000000002 15.45034340221298
183.401 11.048333008850818
183.601 8.002949967287464
183.80100000000002 6.01643260191463
184.001 6.065510762276517
184.20100000000002 6.272414873356297
184.401 5.439244388113025
184.601 2.972435772485028
184.80100000000002 1.3589050719514262
185.001 -0.20729953740283236
185.20100000000002 1.2045740672100465
185.401 3.5644844009785857
185.601 5.47071177124667
185.80100000000002 10.039700056974539
186.001 10.142228277504842
186.20100000000002 7.775940264833935
186.401 5.5894866186030185
186.601 1.6638607105300025
186.80100000000002 -2.518133549287313
187.001 -6.326733002231208
187.20100000000002 -8.829507755756026
187.401 -11.512732765727264
187.601 -12.341531351163894
187.80100000000002 -10.335399267944922
188.001 -10.18690542968227
188.20100000000002 -10.8130431104114
188.401 -11.091030120619507
188.601 -12.242012718515525
188.80100000000002 -13.116138969946519
189.001 -11.929318927587701
189.20100000000002 -9.387208106668027
189.401 -6.914282875961362
189.601 -4.252034895760971
189.80100000000002 -2.391387062922604
190.001 -0.0806596827408157
190.20100000000002 1.1352616220405025
190.401 -0.13374756281598366
190.601 -3.045239793940368
190.80100000000002 -6.679147102378579
191.001 -7.381949300323981
191.20100000000002 -5.865183192947256
191.401 -2.8665397681988907
191.601 2.0532208571517003
191.80100000000002 4.419378337910757
192.001 4.866812315943207
192.20100000000002 3.577339036575154
192.401 1.5307420606960704
192.601 -2.5926874941829965
192.80100000000002 -5.2177099793093475
193.001 -8.028551075564792
193.20100000000002 -9.037544369056832
193.401 -11.47851502005767
193.601 -12.575174280910232
193.80100000000002 -13.37052360432699
194.001 -14.833815751325915
194.20100000000002 -16.562988533332373
194.401 -17.641547981907138
194.601 -17.306744658987895
194.80100000000002 -18.08646692254024
195.001 -15.374164550355658
195.20100000000002 -12.450922608691144
195.401 -9.641083482744648
195.601 -8.673917393837314
195.80100000000002 -7.725110342554103
196.001 -6.811008233512894
196.20100000000002 -4.500793788590045
196.401 -0.4370596023924236
196.601 4.304743742179767
196.80100000000002 9.525834528220457
197.001 13.451329904381623
197.20100000000002 14.772505892020149
197.401 15.54150615402807
197.601 12.586309632657503
197.80100000000002 8.787068030855835
198.001 3.8041152523694564
198.20100000000002 1.3475396032361004
198.401 -0.010731347564842508
198.601 -1.3286899993488532
198.80100000000002 -1.320078570124906
199.001 -2.441829373686687
199.20100000000002 -2.5152544933168883
199.401 -3.340195952683416
199.601 -2.7165530860996796
199.80100000000002 -0.7516323174592117

